LEADER: Lightweight End-to-End Attention-Gated Dual Encoder-Decoder Network for Robust Minutiae Extraction

This paper introduces LEADER (Lightweight End-to-end Attention-gated Dual Encoder-decodeR), a neural network that maps raw fingerprint images to minutiae descriptors, including location, direction, and type. The proposed architecture integrates non-maximum suppression and angular decoding to enable end-to-end inference using only 0.9M parameters. It employs a novel ``Castle-Moat-Rampart'' ground-truth encoding and a dual encoder-decoder architecture, interconnected through an attention-gating mechanism. Experimental evaluations demonstrate state-of-the-art accuracy on plain fingerprints and robust cross-domain generalization to latent impressions across two benchmark datasets. Specifically, LEADER outperforms top-tier commercial systems, achieving F1-score gains of up to 34% and 39% over the closest competitor on NIST SD27 and SD302, respectively. Qualitative visual analysis suggests that the internal representations learned by the model align with established fingerprint domain concepts, such as segmentation masks, orientation fields, frequency maps, and skeletons. Inference requires only 15ms on GPU (average latency per image at batch size 32) and 322ms on CPU, outperforming leading commercial software in computational efficiency. The source code and pre-trained weights are publicly released to facilitate reproducibility.

==> csv/res_12_22.5_I_14_FVC2002-DB1_FDx.csv <==
Precision,Recall
0.8629768941429339,0.83298755186722


==> csv/res_12_22.5_I_14_FVC2002-DB1_FingerFlow.csv <==
Precision,Recall
0.5442241107963488,0.44839211618257263
0.5448232323232324,0.44761410788381745
0.5453105196451205,0.44631742738589214
0.5458875833597968,0.445798755186722
0.5468152866242039,0.44528008298755184
0.5474592521572388,0.4442427385892116
0.5483767277402765,0.44242738589211617
0.5495640942847917,0.4413900414937759
0.5510866039571846,0.44061203319502074
0.5523407022106632,0.44061203319502074
0.5521852576647097,0.43905601659751037
0.5536649214659686,0.4387966804979253
0.5548260013131976,0.4382780082987552
0.556731723453523,0.43646265560165975
0.5576603522765038,0.43516597510373445
0.5585195065021674,0.43438796680497926
0.5595038551793496,0.4328319502074689
0.5610249494268374,0.4315352697095436
0.5626693766937669,0.4307572614107884
0.563370710159701,0.4299792531120332
0.5650392625469444,0.429201244813278
0.5663352759684608,0.4284232365145228
0.5681269403242497,0.4271265560165975
0.569001386962552,0.4255705394190871
0.5693863319386332,0.42349585062240663
0.5694249649368864,0.4211618257261411
0.5702654867256637,0.4177904564315353
0.5726495726495726,0.4170124481327801
0.5733715103793844,0.41545643153526973
0.574154067674586,0.41364107883817425
0.5749456915278783,0.4118257261410788
0.57632058287796,0.41026970954356845
0.577149155033064,0.4074170124481328
0.5785185185185185,0.4050829875518672
0.5791635548917102,0.40223029045643155
0.5810097965335342,0.399896265560166
0.5804115853658537,0.3949688796680498
0.5806079261254329,0.3913381742738589
0.584339696143358,0.38900414937759337
0.5847791798107256,0.3845954356846473
0.587390263367917,0.3817427385892116
0.5874041178845377,0.37733402489626555
0.5904255319148937,0.3742219917012448
0.5932974762101779,0.37188796680497926
0.5941544885177453,0.3690352697095436
0.5953488372093023,0.3651452282157676
0.5974304068522484,0.3617738589211618
0.6010430247718384,0.3586618257261411
0.6043324491600354,0.3545124481327801
0.6100090171325518,0.3508817427385892
0.6114416475972541,0.34647302904564314
0.6167524567150211,0.34180497925311204
0.6185714285714285,0.3368775933609959
0.6224390243902439,0.3309128630705394
0.6219879518072289,0.32131742738589214
0.6251928020565553,0.3153526970954357
0.6284960422163588,0.30886929460580914
0.6349642660802639,0.2995331950207469
0.6423231742380678,0.28967842323651455
0.6492492492492492,0.2803423236514523
0.6543367346938775,0.26607883817427386
0.6614864864864864,0.2538900414937759
0.6705882352941176,0.23651452282157676
0.6780936454849499,0.21032157676348548
0.6669970267591675,0.17453319502074688
0.6574889867841409,0.15482365145228216
0.6511904761904762,0.14185684647302904
0.6517285531370038,0.13200207468879668
0.6543715846994536,0.12422199170124482
0.658357771260997,0.11644190871369295
0.6588419405320813,0.1091804979253112
0.6537162162162162,0.10036307053941909
0.6469534050179212,0.09362033195020747
0.6469465648854962,0.0879149377593361
0.6451612903225806,0.08298755186721991
0.6423982869379015,0.07780082987551867
0.6532438478747203,0.07572614107883817
0.6563981042654028,0.07183609958506224
0.6575,0.06820539419087136
0.6588541666666666,0.06561203319502075
0.6638655462184874,0.06146265560165975
0.6578171091445427,0.05783195020746888
0.665625,0.055238589211618255
0.6600660066006601,0.05186721991701245
0.662020905923345,0.049273858921161824
0.66796875,0.044346473029045645
0.6639004149377593,0.04149377593360996
0.6740088105726872,0.03967842323651452
0.6822429906542056,0.037863070539419084
0.6958762886597938,0.0350103734439834
0.7010869565217391,0.03345435684647303
0.703030303030303,0.03008298755186722
0.7006802721088435,0.02671161825726141
0.7185185185185186,0.025155601659751038
0.7203389830508474,0.022043568464730292


==> csv/res_12_22.5_I_14_FVC2002-DB1_FingerJet.csv <==
Precision,Recall
0.7055160142348754,0.8226141078838174
0.7068658047258136,0.8223547717842323
0.7122641509433962,0.8223547717842323
0.7122641509433962,0.8223547717842323
0.7160605376101197,0.8220954356846473
0.7201365187713311,0.820798755186722
0.7201365187713311,0.820798755186722
0.7238378749713762,0.8197614107883817
0.7238378749713762,0.8197614107883817
0.72859450726979,0.8187240663900415
0.7352598461896994,0.8182053941908713
0.7352598461896994,0.8182053941908713
0.7404275311252055,0.8174273858921162
0.7404275311252055,0.8174273858921162
0.7464421252371917,0.8161307053941909
0.7513746115228305,0.8150933609958506
0.7513746115228305,0.8150933609958506
0.7556037599421548,0.8130186721991701
0.7556037599421548,0.8130186721991701
0.760837798343887,0.8101659751037344
0.76642874723111,0.8075726141078838
0.76642874723111,0.8075726141078838
0.7740084809179346,0.8047199170124482
0.7740084809179346,0.8047199170124482
0.7796823796319637,0.8021265560165975
0.7872829417773238,0.7995331950207469
0.7872829417773238,0.7995331950207469
0.7948253557567917,0.7966804979253111
0.7948253557567917,0.7966804979253111
0.8018867924528302,0.7935684647302904
0.8090425531914893,0.7889004149377593
0.8090425531914893,0.7889004149377593
0.8124664159054272,0.7842323651452282
0.8124664159054272,0.7842323651452282
0.8171195652173913,0.7798236514522822
0.8244211686879823,0.7756742738589212
0.8244211686879823,0.7756742738589212
0.8287785833798104,0.770746887966805
0.8287785833798104,0.770746887966805
0.8346990675332014,0.7660788381742739
0.8393010598682326,0.7598547717842323
0.8393010598682326,0.7598547717842323
0.8433594885207788,0.7525933609958506
0.8433594885207788,0.7525933609958506
0.8461764705882353,0.7461099585062241
0.8537976583608526,0.7375518672199171
0.8537976583608526,0.7375518672199171
0.8593272171253823,0.7287344398340249
0.8593272171253823,0.7287344398340249
0.8653786226238703,0.7201763485477178
0.8704530950861519,0.7074688796680498
0.8704530950861519,0.7074688796680498
0.8770491803278688,0.6937240663900415
0.8770491803278688,0.6937240663900415
0.8820945945945946,0.6771265560165975
0.8867201115371209,0.6597510373443983
0.8867201115371209,0.6597510373443983
0.8892508143322475,0.6371887966804979
0.8892508143322475,0.6371887966804979
0.8975037821482602,0.6154045643153527
0.9043478260869565,0.5933609958506224
0.9043478260869565,0.5933609958506224
0.9105154639175258,0.5726141078838174
0.9105154639175258,0.5726141078838174
0.917910447761194,0.5422717842323651
0.92054536906441,0.5077800829875518
0.92054536906441,0.5077800829875518
0.9247854618879354,0.475103734439834
0.9247854618879354,0.475103734439834
0.9289617486338798,0.4408713692946058
0.9316696375519905,0.4066390041493776
0.9316696375519905,0.4066390041493776
0.9340166559897501,0.37811203319502074
0.9340166559897501,0.37811203319502074
0.9369627507163324,0.3392116182572614
0.9396135265700483,0.3026452282157676
0.9396135265700483,0.3026452282157676
0.9408014571948998,0.2678941908713693
0.9408014571948998,0.2678941908713693
0.9410548086866598,0.23599585062240663
0.9491124260355029,0.20798755186721993
0.9491124260355029,0.20798755186721993
0.9556786703601108,0.17894190871369295
0.9556786703601108,0.17894190871369295
0.9656862745098039,0.1532676348547718
0.96484375,0.12811203319502074
0.96484375,0.12811203319502074
0.9702517162471396,0.10995850622406639
0.9702517162471396,0.10995850622406639
0.9724517906336089,0.09154564315352696
0.9794520547945206,0.0741701244813278
0.9794520547945206,0.0741701244813278
0.9829787234042553,0.05990663900414938
0.9829787234042553,0.05990663900414938
0.9835164835164835,0.04642116182572614
0.9782608695652174,0.0350103734439834
0.9782608695652174,0.0350103734439834
0.979381443298969,0.024636929460580912
0.979381443298969,0.024636929460580912


==> csv/res_12_22.5_I_14_FVC2002-DB1_FingerNet.csv <==
Precision,Recall
0.8144617530806789,0.908454356846473


==> csv/res_12_22.5_I_14_FVC2002-DB1_LEADER__ours_.csv <==
Precision,Recall
0.7611202635914333,0.9585062240663901
0.7734980113041658,0.958246887966805
0.7808074402874656,0.95798755186722
0.785623139089749,0.95798755186722
0.7909967845659164,0.9569502074688797
0.7947005601034037,0.9566908713692946
0.7970607304949211,0.9564315352697096
0.799306458604248,0.9564315352697096
0.8007388092133855,0.9556535269709544
0.8026573731213243,0.9556535269709544
0.8045851528384279,0.9556535269709544
0.8065222149266797,0.9556535269709544
0.8072289156626506,0.9556535269709544
0.8102045304596437,0.9553941908713693
0.812348401323043,0.9553941908713693
0.8139637649138312,0.9553941908713693
0.8159468438538205,0.9553941908713693
0.8172138420585625,0.9553941908713693
0.8190306803023566,0.9553941908713693
0.8204499888616619,0.9551348547717843
0.8226490953763681,0.9551348547717843
0.8250448028673835,0.9551348547717843
0.8257847533632287,0.9551348547717843
0.8272686433063792,0.9551348547717843
0.8287578757875788,0.9551348547717843
0.8305505415162455,0.9546161825726142
0.832579185520362,0.9543568464730291
0.8336732381599818,0.954097510373444
0.8354919336514428,0.9535788381742739
0.8375484164957849,0.9533195020746889
0.8390043388901576,0.9528008298755186
0.840311141615191,0.9525414937759336
0.8420449335167355,0.9525414937759336
0.8429752066115702,0.9522821576763485
0.8452682477550081,0.9520228215767634
0.8471837488457987,0.9517634854771784
0.8474693783221632,0.9509854771784232
0.8496292863762743,0.9509854771784232
0.8511379470506271,0.9504668049792531
0.8525238427541288,0.9504668049792531
0.8538461538461538,0.9499481327800829
0.8562412342215989,0.9499481327800829
0.8572431546922537,0.9499481327800829
0.8587186106547758,0.9489107883817427
0.8594924812030075,0.9486514522821576
0.8610784082882035,0.9483921161825726
0.8614188074475607,0.9478734439834025
0.8635611255615985,0.9470954356846473
0.8649289099526066,0.9465767634854771
0.8665873959571938,0.9450207468879668
0.8685905079895063,0.9445020746887967
0.869980879541109,0.9439834024896265
0.8716102711783057,0.941908713692946
0.8732563732563733,0.941649377593361
0.875060299083454,0.9408713692946058
0.8770868618436971,0.9400933609958506
0.8784570596797671,0.9390560165975104
0.8803501945525292,0.9387966804979253
0.8817073170731707,0.9375
0.8834761321909425,0.9359439834024896
0.8857493857493858,0.9349066390041494
0.8877651702022694,0.933350622406639
0.8894658753709199,0.9328319502074689
0.8914824931710951,0.9310165975103735
0.8924838227974117,0.9299792531120332
0.8932402095285608,0.9286825726141079
0.8951188986232791,0.9273858921161826
0.8952524491333835,0.9242738589211619
0.8962477965248048,0.9229771784232366
0.8985580571717683,0.921161825726141
0.900050735667174,0.9201244813278008
0.901656050955414,0.9177904564315352
0.9042988741044012,0.9164937759336099
0.9052144875417416,0.9139004149377593
0.9079184936806809,0.9128630705394191
0.9098679098679099,0.9110477178423236
0.9121393293475435,0.9100103734439834
0.9140543364681296,0.9074170124481328
0.9156816390858944,0.904045643153527
0.9169970922548242,0.8996369294605809
0.9184161573212862,0.8962655601659751
0.9201602136181576,0.8936721991701245
0.9225806451612903,0.8900414937759336
0.9246203904555315,0.8843360995850622
0.9279254590298712,0.8781120331950207
0.9299750899529476,0.8713692946058091
0.9334265734265734,0.8654045643153527
0.9380831212892281,0.8604771784232366
0.9411595866819747,0.8503630705394191
0.9447368421052632,0.8379149377593361
0.9472429210134128,0.8241701244813278
0.9505343511450381,0.8073132780082988
0.9544603867747973,0.7935684647302904
0.9597141000649773,0.7660788381742739
0.9659052165018752,0.7346991701244814
0.9691805656272662,0.6932053941908713
0.9748274462038165,0.6226659751037344
0.9799118079372856,0.5186721991701245
0.9879154078549849,0.3392116182572614
0.9945054945054945,0.09387966804979253


==> csv/res_12_22.5_I_14_FVC2002-DB1_LatentAFIS.csv <==
Precision,Recall
0.8617262918796138,0.7870850622406639
0.8623827125390958,0.7865663900414938
0.8633257403189066,0.7863070539419087
0.8647646219686163,0.7860477178423236
0.8676975945017182,0.7857883817427386
0.8710791366906475,0.7850103734439834
0.8748193119398671,0.7847510373443983
0.879802095459837,0.7839730290456431
0.8842999414176919,0.7829356846473029
0.887481590574374,0.7813796680497925
0.8898756660746003,0.7795643153526971
0.8919239904988123,0.779045643153527
0.8946268656716417,0.7772302904564315
0.8978978978978979,0.7754149377593361
0.8998491704374058,0.7735995850622407
0.9012719563900666,0.7717842323651453
0.9021871202916161,0.7702282157676349
0.9049511002444988,0.7678941908713693
0.9072196620583718,0.7658195020746889
0.9095399814757641,0.7640041493775933
0.9106976744186046,0.7616701244813278
0.9122149328334895,0.7572614107883817
0.9151419558359621,0.7523340248962656
0.9171974522292994,0.7468879668049793
0.91851138915624,0.7424792531120332
0.9204545454545454,0.7352178423236515
0.9215879265091863,0.7284751037344398
0.9254575707154742,0.7212136929460581
0.9269606193200942,0.7142116182572614
0.9293552812071331,0.7028008298755186
0.9296847939037063,0.696058091286307
0.9315308988764045,0.6880186721991701
0.9343794579172611,0.6794605809128631
0.9351214208046393,0.6690871369294605
0.936279926335175,0.6592323651452282
0.9385537654552267,0.6496369294605809
0.9391866210566324,0.6408195020746889
0.9396284829721362,0.6296680497925311
0.9414308176100629,0.6211099585062241
0.942685370741483,0.6099585062240664
0.9448304045770332,0.5995850622406639
0.9471053727613494,0.5897302904564315
0.948849104859335,0.5772821576763485
0.9507908611599297,0.5612033195020747
0.9542779538252603,0.5466804979253111
0.9557315936626282,0.5318983402489627
0.9572936660268714,0.5173755186721992
0.9603371343579573,0.5023340248962656
0.9619537275064267,0.48521784232365145
0.9640021175224986,0.47225103734439833
0.9654983570646222,0.4572095435684647
0.964712578258395,0.4395746887966805
0.9673784104389087,0.4229771784232365
0.9683818970861748,0.4050829875518672
0.9674690956408588,0.38563278008298757
0.96767537826685,0.36488589211618255
0.9687726942628904,0.345954356846473
0.9708812260536398,0.32857883817427386
0.9710144927536232,0.31275933609958506
0.9735269000853971,0.29564315352697096
0.973491773308958,0.2761929460580913
0.9764474975466143,0.25803941908713696
0.9808510638297873,0.2391078838174274
0.9805714285714285,0.2225103734439834
0.9811794228356336,0.20280082987551867
0.9821917808219178,0.18594398340248963
0.983433734939759,0.16934647302904565
0.9834162520729685,0.15378630705394192
0.9816849816849816,0.13900414937759337
0.9836734693877551,0.125
0.9860788863109049,0.11021784232365145
0.9871134020618557,0.09932572614107883
0.9887640449438202,0.0912863070539419
0.9902597402597403,0.07909751037344398
0.9888059701492538,0.0687240663900415
0.9869565217391304,0.05886929460580913
0.9900497512437811,0.05160788381742738
0.9885714285714285,0.04486514522821577
0.9868421052631579,0.03890041493775934
0.9851851851851852,0.03449170124481328
0.991304347826087,0.029564315352697094
0.989247311827957,0.023858921161825725
0.9879518072289156,0.021265560165975105


==> csv/res_12_22.5_I_14_FVC2002-DB1_MINDTCT.csv <==
Precision,Recall
0.8000495540138751,0.837396265560166
0.8021895994028365,0.8360995850622407
0.8024937655860349,0.8345435684647303
0.8029470529470529,0.8337655601659751
0.8030984507746127,0.8335062240663901
0.8030984507746127,0.8335062240663901
0.8032991752061984,0.8335062240663901
0.8097880928355197,0.8324688796680498
0.8134252169474222,0.8265041493775933
0.8172209332302139,0.8220954356846473
0.819151704397606,0.8163900414937759
0.8204456094364351,0.8117219917012448
0.8234048186391316,0.8065352697095436
0.8232309746328438,0.7995331950207469
0.828958051420839,0.7943464730290456
0.8309744148067502,0.791753112033195
0.834201151000274,0.7894190871369294
0.8365995031741651,0.7860477178423236
0.8441340782122905,0.7837136929460581
0.8502401808420458,0.7803423236514523
0.8555111364934324,0.7769709543568465
0.856,0.7769709543568465
0.856,0.7769709543568465
0.856,0.7769709543568465
0.8578796561604585,0.7764522821576764
0.8592848904267589,0.7728215767634855
0.8600870827285921,0.7684128630705395
0.862331575864089,0.7634854771784232
0.8647928994082841,0.7580394190871369
0.8663085646075799,0.7528526970954357
0.8675316837658419,0.745591286307054
0.8693268352116966,0.7401452282157677
0.8718027734976888,0.733661825726141
0.8744939271255061,0.7282157676348547
0.8744888329663416,0.720954356846473
0.8778625954198473,0.7157676348547718
0.87997432605905,0.7110995850622407
0.8849413298565841,0.704097510373444
0.8861467588022376,0.6983921161825726
0.8873333333333333,0.6903526970954357
0.8900913087588772,0.6825726141078838
0.8940123881624226,0.6737551867219918
0.8978947368421053,0.6636410788381742
0.9048981051126207,0.6563796680497925
0.9088267344714857,0.6488589211618258
0.9131075110456554,0.6431535269709544
0.917633845001872,0.6356327800829875
0.9207432688661358,0.6296680497925311
0.9207432688661358,0.6296680497925311
0.9207432688661358,0.6296680497925311
0.9207432688661358,0.6296680497925311
0.9207432688661358,0.6296680497925311
0.9207432688661358,0.6296680497925311
0.9207432688661358,0.6296680497925311
0.9208824648155192,0.6278526970954357
0.9210827296988181,0.6265560165975104
0.9216061185468452,0.625
0.9224568138195778,0.6231846473029046
0.9223938223938224,0.6195539419087137
0.9222395023328149,0.6151452282157677
0.9236521054702873,0.608661825726141
0.9232909379968204,0.6024377593360996
0.9261799112545381,0.5954356846473029
0.926138695116947,0.5853215767634855
0.9272271016311167,0.5749481327800829
0.9286629645450662,0.5637966804979253
0.9317984361424848,0.5562759336099585
0.9314462627156126,0.546161825726141
0.9330337078651686,0.5383817427385892
0.931723176962378,0.5202282157676349
0.9309352517985612,0.5033713692946058
0.9318854886475815,0.4896265560165975
0.9331306990881459,0.47769709543568467
0.9319371727748691,0.4616182572614108
0.9325720500271887,0.4447614107883817
0.9332201471420487,0.4276452282157676
0.9332161687170475,0.4131224066390041
0.9334960341671751,0.3967842323651452
0.9318471337579618,0.37940871369294604
0.9299533022014677,0.36151452282157676
0.9291725105189341,0.34362033195020747
0.9289940828402367,0.3257261410788382
0.930763178599528,0.30679460580912865
0.9312344656172328,0.29149377593361
0.9318584070796461,0.2730809128630705
0.9304099142040038,0.25311203319502074
0.9298245614035088,0.23366182572614108
0.9264705882352942,0.21239626556016597
0.929192546583851,0.19398340248962656
0.9355281207133059,0.17686721991701246
0.9314641744548287,0.15508298755186722
0.9313380281690141,0.13718879668049794
0.9282868525896414,0.120850622406639
0.9285714285714286,0.10451244813278009
0.9371584699453552,0.08895228215767635
0.9283276450511946,0.07053941908713693
0.9478260869565217,0.05653526970954357
0.946236559139785,0.04564315352697095
0.9401709401709402,0.028526970954356846


==> csv/res_12_22.5_I_14_FVC2002-DB1_MinutiaeNet.csv <==
Precision,Recall
0.6,0.3392116182572614
0.6002753556677375,0.3392116182572614
0.6002753556677375,0.3392116182572614
0.6002753556677375,0.3392116182572614
0.6002753556677375,0.3392116182572614
0.6002753556677375,0.3392116182572614
0.6002753556677375,0.3392116182572614
0.6002753556677375,0.3392116182572614
0.6002753556677375,0.3392116182572614
0.6002753556677375,0.3392116182572614
0.6002753556677375,0.3392116182572614
0.6002753556677375,0.3392116182572614
0.6002753556677375,0.3392116182572614
0.6002753556677375,0.3392116182572614
0.6000918273645547,0.33895228215767637
0.6000918273645547,0.33895228215767637
0.6000918273645547,0.33895228215767637
0.6000918273645547,0.33895228215767637
0.6000918273645547,0.33895228215767637
0.6000918273645547,0.33895228215767637
0.6000918273645547,0.33895228215767637
0.6000918273645547,0.33895228215767637
0.600367478180983,0.33895228215767637
0.600367478180983,0.33895228215767637
0.6001838235294118,0.3386929460580913
0.6001838235294118,0.3386929460580913
0.6004597701149426,0.3386929460580913
0.6015660985720866,0.3386929460580913
0.6022150438394093,0.33843360995850624
0.6024930747922438,0.33843360995850624
0.6028663892741563,0.3381742738589212
0.60398332561371,0.3381742738589212
0.6034322820037106,0.337396265560166
0.6039925719591458,0.337396265560166
0.6042731072921504,0.337396265560166
0.6051162790697674,0.337396265560166
0.6065268065268066,0.337396265560166
0.6068097014925373,0.337396265560166
0.6069094304388422,0.33713692946058094
0.6074941451990632,0.33635892116182575
0.6069418386491557,0.3355809128630705
0.6070422535211267,0.33532157676348545
0.607898448519041,0.33532157676348545
0.6077322017916077,0.3342842323651452
0.6085930122757318,0.3342842323651452
0.6091899573661772,0.33350622406639
0.6103710751665081,0.33272821576763484
0.6127333652465294,0.33195020746887965
0.6142376142376142,0.33117219917012447
0.6161665053242982,0.3301348547717842
0.6174757281553398,0.32987551867219916
0.6175182481751825,0.329097510373444
0.6198630136986302,0.32857883817427386
0.6222986247544204,0.32857883817427386
0.6224741251848201,0.3275414937759336
0.6247524752475248,0.32728215767634855
0.6256206554121152,0.32676348547717843
0.6271186440677966,0.3262448132780083
0.6278836509528586,0.32468879668049794
0.6294800605754669,0.32339211618257263
0.6308860759493671,0.32313278008298757
0.6316056910569106,0.3223547717842324
0.6320899335717935,0.320798755186722
0.6320123520329387,0.3184647302904564
0.6339563862928349,0.316649377593361
0.6359832635983264,0.3153526970954357
0.6391372961599159,0.3150933609958506
0.6398305084745762,0.3132780082987552
0.6412172984516817,0.31146265560165975
0.6427038626609443,0.31068464730290457
0.6445164775796867,0.30938796680497926
0.6454248366013072,0.3073132780082988
0.6447007138934652,0.30446058091286304
0.6479421579532815,0.3021265560165975
0.6490140845070422,0.2987551867219917
0.6479273140261215,0.295902489626556
0.6490825688073395,0.29356846473029047
0.652954808806489,0.29227178423236516
0.6549707602339181,0.29045643153526973
0.6572104018912529,0.2883817427385892
0.6569212410501193,0.2855290456431535
0.658433734939759,0.283454356846473
0.6581352833638026,0.2800829875518672
0.6608910891089109,0.2769709543568465
0.6626884422110553,0.2735995850622407
0.6641172721478649,0.27022821576763484
0.6675291073738681,0.2676348547717842
0.6701846965699209,0.26348547717842324
0.6718538565629228,0.2575207468879668
0.6728907330567082,0.25233402489626555
0.6752688172043011,0.24429460580912862
0.6810730253353204,0.23703319502074688
0.688715953307393,0.22951244813278007
0.6894001643385373,0.21758298755186722
0.6974037600716204,0.2020228215767635
0.7009803921568627,0.1854253112033195
0.7167042889390519,0.16467842323651452
0.7419804741980475,0.13796680497925312
0.7745098039215687,0.10243775933609958
0.8333333333333334,0.05964730290456432


==> csv/res_12_22.5_I_14_FVC2002-DB1_SourceAFIS.csv <==
Precision,Recall
0.8167664670658683,0.7074688796680498


==> csv/res_12_22.5_I_14_FVC2002-DB1_VeriFinger.csv <==
Precision,Recall
0.8218573878951237,0.8698132780082988
0.821813725490196,0.8695539419087137
0.821813725490196,0.8695539419087137
0.8220151998038735,0.8695539419087137
0.8220151998038735,0.8695539419087137
0.8220151998038735,0.8695539419087137
0.8220151998038735,0.8695539419087137
0.8220151998038735,0.8695539419087137
0.8220151998038735,0.8695539419087137
0.8222167729279058,0.8695539419087137
0.8225331369661266,0.8690352697095436
0.8225331369661266,0.8690352697095436
0.8226915520628684,0.8687759336099585
0.8226479980348809,0.8685165975103735
0.8226479980348809,0.8685165975103735
0.8226479980348809,0.8685165975103735
0.8230523470140083,0.8685165975103735
0.8231677324151501,0.8679979253112033
0.8231677324151501,0.8679979253112033
0.8235294117647058,0.8677385892116183
0.8235294117647058,0.8677385892116183
0.8238916256157636,0.8674792531120332
0.8238916256157636,0.8674792531120332
0.8238482384823849,0.8672199170124482
0.8242543751540548,0.8672199170124482
0.8242543751540548,0.8672199170124482
0.8244575936883629,0.8672199170124482
0.8248211201579078,0.8669605809128631
0.8251420103729316,0.866441908713693
0.8251420103729316,0.866441908713693
0.8260761999010391,0.8659232365145229
0.8267657992565056,0.8651452282157677
0.8266699776508567,0.8633298755186722
0.8266699776508567,0.8633298755186722
0.8276119402985075,0.8628112033195021
0.8295908183632734,0.862292531120332
0.8295908183632734,0.862292531120332
0.8314972458688032,0.8612551867219918
0.8343820790334759,0.8596991701244814
0.8359039190897598,0.8573651452282157
0.8359039190897598,0.8573651452282157
0.8379065040650406,0.8552904564315352
0.8396732193004851,0.8529564315352697
0.8396732193004851,0.8529564315352697
0.8408508457201436,0.8508817427385892
0.842742974993555,0.8477697095435685
0.846193816575734,0.8446576763485477
0.846193816575734,0.8446576763485477
0.8489528795811518,0.8410269709543569
0.8506322444678609,0.837396265560166
0.8506322444678609,0.837396265560166
0.8519108280254777,0.8324688796680498
0.8540829986613119,0.8272821576763485
0.8569110089261563,0.8215767634854771
0.8569110089261563,0.8215767634854771
0.8615384615384616,0.8132780082987552
0.8648422228427813,0.8031639004149378
0.8719703450242372,0.7930497925311203
0.8719703450242372,0.7930497925311203
0.8758700696055685,0.783195020746888
0.8780271707028943,0.7710062240663901
0.8780271707028943,0.7710062240663901
0.884394808330818,0.7598547717842323
0.8873804381363777,0.745850622406639
0.8931515535827521,0.7305497925311203
0.8931515535827521,0.7305497925311203
0.8997069358515142,0.716545643153527
0.9037111334002006,0.7009854771784232
0.9037111334002006,0.7009854771784232
0.9063989108236896,0.6906120331950207
0.9092812281926029,0.6758298755186722
0.912217843067001,0.6602697095435685
0.912217843067001,0.6602697095435685
0.9155868196964088,0.641338174273859
0.9198926791874281,0.6224066390041494
0.9198926791874281,0.6224066390041494
0.9229857819905213,0.6060684647302904
0.9276910435497124,0.5855809128630706
0.9341085271317829,0.5625
0.9341085271317829,0.5625
0.9378402903811253,0.5360477178423236
0.9415954415954416,0.5142634854771784
0.94667343829355,0.483402489626556
0.94667343829355,0.483402489626556
0.952751528627015,0.44450207468879666
0.9581218274111675,0.391597510373444
0.9581218274111675,0.391597510373444
0.9597570235383447,0.3278008298755187
0.9640077821011673,0.25700207468879666
0.9661016949152542,0.17738589211618258
0.9661016949152542,0.17738589211618258
0.960919540229885,0.10840248962655602
0.9732142857142857,0.05653526970954357
0.9732142857142857,0.05653526970954357
0.9908256880733946,0.028008298755186723


==> csv/res_12_22.5_I_14_SD27_FDx.csv <==
Precision,Recall
0.34277620396600567,0.5092592592592593


==> csv/res_12_22.5_I_14_SD27_FingerFlow.csv <==
Precision,Recall
0.6177700348432056,0.3731060606060606
0.6179853607528756,0.3731060606060606
0.6182008368200836,0.3731060606060606
0.618848167539267,0.3731060606060606
0.6190642458100558,0.3731060606060606
0.6193638587906326,0.3728956228956229
0.6195804195804195,0.3728956228956229
0.6196641007697691,0.3726851851851852
0.6209677419354839,0.3726851851851852
0.6220583069898138,0.3726851851851852
0.6227144866385372,0.3726851851851852
0.6230200633579726,0.37247474747474746
0.6232394366197183,0.37247474747474746
0.623458964424093,0.37247474747474746
0.6242060691601976,0.37226430976430974
0.6242937853107344,0.3720538720538721
0.6241610738255033,0.37184343434343436
0.6242488511841641,0.37163299663299665
0.624424778761062,0.3712121212121212
0.625044341965236,0.3707912457912458
0.6246448863636364,0.37015993265993263
0.6250444681607968,0.36973905723905726
0.6259351620947631,0.36973905723905726
0.6275911365260901,0.36952861952861954
0.6280400572246065,0.36952861952861954
0.6291651737728413,0.36952861952861954
0.6292577984940839,0.3693181818181818
0.629802513464991,0.3691077441077441
0.6304426052536883,0.3686868686868687
0.6306695464362851,0.3686868686868687
0.6316738816738817,0.36847643097643096
0.6325867052023122,0.36847643097643096
0.6321880650994575,0.36784511784511786
0.6326086956521739,0.36742424242424243
0.6331640058055152,0.3672138047138047
0.6331274972756993,0.3667929292929293
0.6334545454545455,0.36658249158249157
0.6334545454545455,0.36658249158249157
0.6334182744812523,0.3661616161616162
0.6331511839708561,0.36574074074074076
0.6335766423357664,0.3653198653198653
0.6336742147552958,0.3651094276094276
0.63327239488117,0.36447811447811446
0.6358595194085028,0.36195286195286197
0.6398798347728126,0.35858585858585856
0.6435907189045265,0.3560606060606061
0.645,0.3529040404040404
0.6466692637319829,0.3493265993265993
0.6536334913112164,0.3482744107744108
0.6567881457749299,0.3451178451178451
0.6607070296627388,0.3421717171717172
0.6617405582922824,0.3392255892255892
0.6640233722871453,0.33480639730639733
0.6679373146971622,0.33186026936026936
0.6705276705276705,0.32891414141414144
0.6740837696335078,0.32512626262626265
0.6765486725663716,0.32175925925925924
0.6792283535217586,0.3186026936026936
0.6844036697247706,0.31397306397306396
0.6896230805025594,0.31186868686868685
0.6939163498098859,0.30723905723905726
0.6962025316455697,0.30092592592592593
0.7002481389578163,0.29692760942760943
0.7063291139240506,0.2935606060606061
0.7104446742502585,0.28914141414141414
0.7128503437334743,0.2836700336700337
0.7196969696969697,0.2798821548821549
0.725958866036687,0.2748316498316498
0.7306590257879656,0.26830808080808083
0.7370919881305638,0.26136363636363635
0.7411477411477412,0.25547138047138046
0.7462121212121212,0.24873737373737373
0.7516339869281046,0.242003367003367
0.7542545949625595,0.23316498316498316
0.7589158345221113,0.2239057239057239
0.7622272385252069,0.21317340067340068
0.7801131770412287,0.20307239057239057
0.7837837837837838,0.18918350168350168
0.7895256916996047,0.16813973063973064
0.7723156532988357,0.12563131313131312
0.7666666666666667,0.10164141414141414
0.7661141804788214,0.08754208754208755
0.7601713062098501,0.0747053872053872
0.7476851851851852,0.06797138047138047
0.7571801566579635,0.06102693602693603
0.7699386503067485,0.05281986531986532
0.7835051546391752,0.047979797979797977
0.77734375,0.041877104377104374
0.7905982905982906,0.038930976430976434
0.8009708737864077,0.034722222222222224
0.7945945945945946,0.030934343434343436
0.7869822485207101,0.02798821548821549
0.7905405405405406,0.02462121212121212
0.8,0.020202020202020204


==> csv/res_12_22.5_I_14_SD27_FingerJet.csv <==
Precision,Recall
0.11476675189348257,0.5006313131313131
0.11610028400744295,0.4989478114478115
0.11903799514955538,0.4957912457912458
0.11903799514955538,0.4957912457912458
0.12238291651438417,0.49326599326599324
0.1263870094722598,0.49137205387205385
0.1263870094722598,0.49137205387205385
0.1310597519729425,0.48926767676767674
0.1310597519729425,0.48926767676767674
0.1370203694931312,0.48695286195286197
0.14251102689942224,0.48274410774410775
0.14251102689942224,0.48274410774410775
0.14932720708893993,0.47874579124579125
0.14932720708893993,0.47874579124579125
0.1558061821219716,0.47095959595959597
0.16361479724219735,0.4644360269360269
0.16361479724219735,0.4644360269360269
0.1726767275615568,0.4574915824915825
0.1726767275615568,0.4574915824915825
0.18301435406698566,0.45075757575757575
0.19362857932050456,0.442550505050505
0.19362857932050456,0.442550505050505
0.2054386661373561,0.4356060606060606
0.2054386661373561,0.4356060606060606
0.21819550489299924,0.42697811447811446
0.23199720344907948,0.41898148148148145
0.23199720344907948,0.41898148148148145
0.24633282751643906,0.4099326599326599
0.24633282751643906,0.4099326599326599
0.2620718118035493,0.4008838383838384
0.2817838246409675,0.39225589225589225
0.2817838246409675,0.39225589225589225
0.29844833278309674,0.38047138047138046
0.29844833278309674,0.38047138047138046
0.3161394680086269,0.37015993265993263
0.3365987460815047,0.36153198653198654
0.3365987460815047,0.36153198653198654
0.3557692307692308,0.3503787878787879
0.3557692307692308,0.3503787878787879
0.37741176470588234,0.33754208754208753
0.3998461143883047,0.32807239057239057
0.3998461143883047,0.32807239057239057
0.42037503498460677,0.31607744107744107
0.42037503498460677,0.31607744107744107
0.4430379746835443,0.30197811447811446
0.4674880219028063,0.28745791245791247
0.4674880219028063,0.28745791245791247
0.49526694433926544,0.27525252525252525
0.49526694433926544,0.27525252525252525
0.5217755443886097,0.2622053872053872
0.5496503496503496,0.2481060606060606
0.5496503496503496,0.2481060606060606
0.579328165374677,0.2359006734006734
0.579328165374677,0.2359006734006734
0.6046910755148741,0.22243265993265993
0.6347769877181642,0.20664983164983164
0.6347769877181642,0.20664983164983164
0.6587129428778019,0.19170875420875422
0.6587129428778019,0.19170875420875422
0.6859027205276175,0.1750841750841751
0.7120075046904315,0.1597222222222222
0.7120075046904315,0.1597222222222222
0.7321997874601488,0.1449915824915825
0.7321997874601488,0.1449915824915825
0.7460701330108828,0.12984006734006734
0.7642163661581137,0.11595117845117846
0.7642163661581137,0.11595117845117846
0.7831715210355987,0.10185185185185185
0.7831715210355987,0.10185185185185185
0.8102466793168881,0.08985690235690236
0.8146453089244852,0.07491582491582492
0.8146453089244852,0.07491582491582492
0.8315217391304348,0.06439393939393939
0.8315217391304348,0.06439393939393939
0.8461538461538461,0.05324074074074074
0.8740157480314961,0.04671717171717172
0.8740157480314961,0.04671717171717172
0.8947368421052632,0.03935185185185185
0.8947368421052632,0.03935185185185185
0.9075144508670521,0.03303872053872054
0.9147286821705426,0.024831649831649833
0.9147286821705426,0.024831649831649833
0.9509803921568627,0.020412457912457913
0.9509803921568627,0.020412457912457913


==> csv/res_12_22.5_I_14_SD27_FingerNet.csv <==
Precision,Recall
0.7207467788587957,0.5768097643097643


==> csv/res_12_22.5_I_14_SD27_LEADER__ours_.csv <==
Precision,Recall
0.14860858071660774,0.8754208754208754
0.15284469125813688,0.8745791245791246
0.15797481836509566,0.8739478114478114
0.16561400703549728,0.8718434343434344
0.17628738427407312,0.8695286195286195
0.19198991737851842,0.865530303030303
0.2138111430813497,0.8600589225589226
0.24284775727169564,0.8556397306397306
0.2763718883234768,0.8457491582491582
0.31394245969016754,0.8358585858585859
0.3538322813345356,0.8257575757575758
0.3933109687912982,0.8141835016835017
0.42911877394636017,0.8013468013468014
0.46296296296296297,0.7891414141414141
0.49319273892151627,0.7775673400673401
0.5225160829163689,0.7691498316498316
0.5489238284231415,0.7567340067340067
0.5694555965954713,0.7462121212121212
0.5890202702702703,0.7337962962962963
0.6091648973814578,0.7245370370370371
0.6249310535024821,0.7152777777777778
0.643746408733959,0.7072811447811448
0.658129839189994,0.69760101010101
0.6715343480049363,0.6870791245791246
0.6833403984739296,0.6784511784511784
0.6978322750164222,0.6706649831649831
0.709263015551048,0.6622474747474747
0.7188876013904982,0.6527777777777778
0.7313290384156526,0.6449915824915825
0.7395553383826045,0.6369949494949495
0.749874686716792,0.6296296296296297
0.7547941702889287,0.6212121212121212
0.7618675013041211,0.6146885521885522
0.7713520749665328,0.6062710437710438
0.7804811372334609,0.6007996632996633
0.7869492470719465,0.5938552188552189
0.7933008874892642,0.5831228956228957
0.800409716125256,0.5755471380471381
0.8071385722855429,0.5662878787878788
0.8134762633996937,0.5589225589225589
0.8173287456990929,0.5498737373737373
0.8210526315789474,0.5416666666666666
0.8264408987300553,0.5340909090909091
0.8318908122503329,0.5258838383838383
0.8379204892966361,0.5189393939393939
0.842797783933518,0.5122053872053872
0.8486772486772487,0.5063131313131313
0.8549892318736539,0.5012626262626263
0.8597004018998904,0.49515993265993263
0.8656716417910447,0.4882154882154882
0.8698969858832507,0.4797979797979798
0.8732503888024883,0.47264309764309764
0.8781746031746032,0.4656986531986532
0.879469666532744,0.46064814814814814
0.8826175869120655,0.4541245791245791
0.8851913477537438,0.4478114478114478
0.8899745114698385,0.44086700336700335
0.8935525746430116,0.4345538720538721
0.8966431095406361,0.4271885521885522
0.8990081154192967,0.4196127946127946
0.9028097650852142,0.41245791245791247
0.9052333804809052,0.40404040404040403
0.9068083051665862,0.3952020202020202
0.9097154072620216,0.39015151515151514
0.9119559779889945,0.38362794612794615
0.9141981613891726,0.3766835016835017
0.9175365344467641,0.369949494949495
0.9183128670581954,0.36195286195286197
0.9196282121377802,0.35395622895622897
0.9226023555804823,0.3461700336700337
0.9255626081938835,0.33754208754208753
0.9260355029585798,0.3293350168350168
0.9246200607902736,0.32007575757575757
0.9262038774233896,0.31165824915824913
0.928388746803069,0.3055555555555556
0.9298013245033112,0.29545454545454547
0.9354838709677419,0.2868265993265993
0.9345070422535211,0.27925084175084175
0.9410050983248361,0.2718855218855219
0.9492424242424242,0.2636784511784512
0.952006294256491,0.25462962962962965
0.9540229885057471,0.24452861952861954
0.9571550985432733,0.23505892255892255
0.9590747330960854,0.22685185185185186
0.9620018535681186,0.21843434343434343
0.9620622568093385,0.20812289562289563
0.9633401221995926,0.19907407407407407
0.9615384615384616,0.1893939393939394
0.9657142857142857,0.17781986531986532
0.9663341645885287,0.1630892255892256
0.9690860215053764,0.15172558922558924
0.9706314243759178,0.1390993265993266
0.9709677419354839,0.12668350168350168
0.9695817490494296,0.10732323232323232
0.9776286353467561,0.09196127946127947
0.9748603351955307,0.07344276094276095
0.9782608695652174,0.056818181818181816
0.9900990099009901,0.04208754208754209
1.0,0.022727272727272728


==> csv/res_12_22.5_I_14_SD27_LatentAFIS.csv <==
Precision,Recall
0.6203617810760668,0.5629208754208754
0.6212261960055736,0.5629208754208754
0.6217725052337753,0.5625
0.6234524643774819,0.5616582491582491
0.6293308020882772,0.5580808080808081
0.6327264015333014,0.5557659932659933
0.636319729533929,0.554503367003367
0.640869140625,0.55239898989899
0.6492630527104671,0.5469276094276094
0.6524374842131851,0.5435606060606061
0.6551108845271476,0.5408249158249159
0.657908294693457,0.5374579124579124
0.6639430680021086,0.5300925925925926
0.6672882258923815,0.5271464646464646
0.6694436979306638,0.5242003367003367
0.6751505199781062,0.5191498316498316
0.6764542936288088,0.5138888888888888
0.6779235277700251,0.5111531986531986
0.6789636722050126,0.5073653198653199
0.6829830118053556,0.49915824915824913
0.6850233100233101,0.49473905723905726
0.687149187592319,0.48947811447811446
0.6896860986547085,0.48547979797979796
0.6919547262159682,0.476010101010101
0.6929280397022333,0.4701178451178451
0.6947500785916378,0.4650673400673401
0.6998710509348807,0.45686026936026936
0.7038612565445026,0.45265151515151514
0.7085828343313373,0.44823232323232326
0.7098515519568152,0.44276094276094274
0.7133891213389121,0.4305555555555556
0.7185053380782919,0.42487373737373735
0.7243380486035546,0.42024410774410775
0.7283813747228381,0.4147727272727273
0.7341772151898734,0.4027777777777778
0.7387387387387387,0.3968855218855219
0.744270205066345,0.38952020202020204
0.7483498349834984,0.38173400673400676
0.7530276816608996,0.36637205387205385
0.7543391188251002,0.35669191919191917
0.7615772581384685,0.34953703703703703
0.7693430656934307,0.3327020202020202
0.7745146839223495,0.3274410774410774
0.7799385875127943,0.3207070707070707
0.7857894736842105,0.3141835016835017
0.7935086737548964,0.2984006734006734
0.7986151182919792,0.29124579124579125
0.8029761904761905,0.2838804713804714
0.8069852941176471,0.27714646464646464
0.8146666666666667,0.25715488215488214
0.8193018480492813,0.2518939393939394
0.8210227272727273,0.24326599326599327
0.8324488248673237,0.23106060606060605
0.8333333333333334,0.22201178451178452
0.8322314049586776,0.2119107744107744
0.8438308886971527,0.2058080808080808
0.8487940630797773,0.19255050505050506
0.8558994197292069,0.18623737373737373
0.8608870967741935,0.17971380471380471
0.8697033898305084,0.17276936026936027
0.8822143698468787,0.15761784511784513
0.8857142857142857,0.15004208754208753
0.8922470433639947,0.1428872053872054
0.908695652173913,0.13194444444444445
0.9198184568835098,0.12794612794612795
0.9207606973058637,0.12226430976430977
0.9232053422370617,0.11637205387205388
0.9327272727272727,0.10795454545454546
0.9330783938814532,0.1026936026936027
0.934560327198364,0.09617003367003367
0.9327548806941431,0.09048821548821549
0.9396984924623115,0.0787037037037037
0.935656836461126,0.07344276094276095
0.9337175792507204,0.06818181818181818
0.9345794392523364,0.06313131313131314
0.9375,0.05366161616161616
0.9354838709677419,0.04882154882154882
0.9427312775330396,0.04503367003367004
0.9444444444444444,0.03577441077441077
0.9461077844311377,0.03324915824915825
0.9527027027027027,0.029671717171717172
0.9545454545454546,0.026515151515151516
0.9514563106796117,0.020622895622895623


==> csv/res_12_22.5_I_14_SD27_MINDTCT.csv <==
Precision,Recall
0.17387755102040817,0.44823232323232326
0.18016071891471527,0.43876262626262624
0.1858135547333273,0.4332912457912458
0.18793674144906217,0.43013468013468015
0.188520808341792,0.42992424242424243
0.18853820598006646,0.42992424242424243
0.18853820598006646,0.42992424242424243
0.18840445269016698,0.4273989898989899
0.19032761310452417,0.4107744107744108
0.19910146833223757,0.38236531986531985
0.21165145643205402,0.3562710437710438
0.2297115528321626,0.3234427609427609
0.251212066798348,0.2944023569023569
0.28054890002178173,0.27104377104377103
0.31669763737722323,0.2510521885521885
0.34996919285274186,0.23905723905723905
0.38055842812823165,0.23232323232323232
0.3987341772151899,0.22537878787878787
0.4082657396678254,0.22243265993265993
0.41749502982107356,0.22095959595959597
0.42033626901521215,0.22095959595959597
0.42033626901521215,0.22095959595959597
0.42033626901521215,0.22095959595959597
0.42033626901521215,0.22095959595959597
0.42004008016032063,0.22053872053872053
0.4205418520016175,0.21885521885521886
0.4172901080631754,0.2112794612794613
0.4197048611111111,0.203493265993266
0.42386258124419685,0.19212962962962962
0.42814070351758793,0.17929292929292928
0.43080357142857145,0.16245791245791247
0.43817374762206723,0.1454124579124579
0.44971264367816094,0.13173400673400673
0.4671163575042159,0.11658249158249158
0.4849951597289448,0.10542929292929293
0.5011520737327189,0.09154040404040405
0.5282258064516129,0.08270202020202021
0.552099533437014,0.0747053872053872
0.5747747747747748,0.06712962962962964
0.6016427104722792,0.061658249158249155
0.6275395033860045,0.0585016835016835
0.6599496221662469,0.055134680134680134
0.6666666666666666,0.05345117845117845
0.6775956284153005,0.05218855218855219
0.692090395480226,0.05155723905723906
0.6994219653179191,0.05092592592592592
0.7034883720930233,0.05092592592592592
0.7067448680351907,0.050715488215488214
0.7067448680351907,0.050715488215488214
0.7067448680351907,0.050715488215488214
0.7067448680351907,0.050715488215488214
0.7067448680351907,0.050715488215488214
0.7067448680351907,0.050715488215488214
0.7067448680351907,0.050715488215488214
0.7067448680351907,0.050715488215488214
0.7041420118343196,0.050084175084175085
0.7044776119402985,0.049663299663299666
0.706060606060606,0.04903198653198653
0.7084639498432602,0.04755892255892256
0.7009646302250804,0.045875420875420875
0.6973684210526315,0.04461279461279461
0.7098976109215017,0.04377104377104377
0.7102473498233216,0.0422979797979798
0.7142857142857143,0.041035353535353536
0.7241379310344828,0.03977272727272727
0.7276422764227642,0.03766835016835017
0.7532467532467533,0.036616161616161616
0.7660550458715596,0.03514309764309764
0.7536945812807881,0.032196969696969696
0.7604166666666666,0.030723905723905723
0.7569060773480663,0.02882996632996633
0.7530120481927711,0.026304713804713806
0.7631578947368421,0.02441077441077441
0.7686567164179104,0.021675084175084174


==> csv/res_12_22.5_I_14_SD27_MinutiaeNet.csv <==
Precision,Recall
0.49570280011089546,0.37626262626262624
0.4968046679633231,0.37626262626262624
0.4973544973544973,0.37584175084175087
0.4987433677743647,0.37584175084175087
0.4998600615729079,0.37584175084175087
0.501262980634297,0.37584175084175087
0.5028169014084507,0.37563131313131315
0.5046676096181046,0.37542087542087543
0.5079726651480638,0.37542087542087543
0.5100114416475973,0.3752104377104377
0.5125107851596203,0.375
0.51369270683194,0.375
0.5156521739130435,0.37436868686868685
0.518216263480035,0.37415824915824913
0.5211019929660023,0.37415824915824913
0.523781388478582,0.3731060606060606
0.5282005371530887,0.37247474747474746
0.5320493529942822,0.3720538720538721
0.535497572815534,0.37142255892255893
0.5387904703726328,0.3712121212121212
0.5438271604938272,0.3707912457912458
0.5480049875311721,0.369949494949495
0.5525818639798489,0.3693181818181818
0.5572519083969466,0.3686868686868687
0.561014771997431,0.36763468013468015
0.5650340577359715,0.36658249158249157
0.5679294578706727,0.36595117845117847
0.5714285714285714,0.36447811447811446
0.5749916860658464,0.36384680134680136
0.5783294196578329,0.3627946127946128
0.5827679782903663,0.36153198653198654
0.5862422997946611,0.36047979797979796
0.5892918825561313,0.359006734006734
0.5919720767888307,0.3569023569023569
0.5945755547728073,0.3552188552188552
0.5976520811099253,0.35353535353535354
0.6007905138339921,0.35185185185185186
0.6030478955007257,0.34974747474747475
0.6056389600878799,0.3480639730639731
0.6087117017349576,0.3470117845117845
0.6119402985074627,0.3451178451178451
0.6157616892911011,0.34364478114478114
0.6187214611872146,0.3421717171717172
0.6208622016936105,0.3394360269360269
0.6234928043562816,0.3373316498316498
0.6264210113680909,0.3362794612794613
0.6281089617054876,0.33480639730639733
0.6317675159235668,0.33396464646464646
0.6356340288924559,0.3333333333333333
0.6380566801619433,0.33164983164983164
0.6428279525950144,0.33101851851851855
0.645944833264718,0.3301767676767677
0.6478170478170479,0.32786195286195285
0.650314465408805,0.3263888888888889
0.6539278131634819,0.32407407407407407
0.6570567986230637,0.3213383838383838
0.6607220530665506,0.31965488215488214
0.6653386454183267,0.3162878787878788
0.6677087985707906,0.3146043771043771
0.6727107887579329,0.3122895622895623
0.6747483989021043,0.3103956228956229
0.6748267898383372,0.307449494949495
0.6770736253494875,0.30576599326599324
0.6810018903591682,0.30324074074074076
0.6847149017728797,0.3007154882154882
0.6891694997571637,0.2986111111111111
0.6946225949679329,0.2962962962962963
0.6992971887550201,0.29313973063973064
0.7038167938931298,0.29103535353535354
0.7053065430190624,0.28808922558922556
0.7081813444502345,0.2859848484848485
0.7096774193548387,0.2824074074074074
0.7148247978436658,0.27904040404040403
0.7177947598253275,0.2767255892255892
0.7231197771587744,0.27314814814814814
0.7255234861346915,0.2697811447811448
0.7285223367697594,0.2676767676767677
0.7362250879249707,0.26430976430976433
0.7405857740585774,0.26073232323232326
0.7470983506414173,0.25736531986531985
0.7496863237139272,0.25147306397306396
0.7533718689788054,0.24684343434343434
0.7569721115537849,0.2398989898989899
0.7593984962406015,0.2337962962962963
0.7688513037350246,0.2295875420875421
0.7728911319394376,0.2255892255892256
0.7729648991784914,0.2178030303030303
0.7764887857695282,0.2112794612794613
0.7838056680161943,0.2037037037037037
0.7858942065491183,0.19696969696969696
0.7881944444444444,0.19107744107744107
0.7935185185185185,0.18034511784511784
0.8037109375,0.1731902356902357
0.809573361082206,0.1637205387205387
0.8133484162895928,0.1513047138047138
0.8228004956629492,0.13973063973063973
0.8367911479944675,0.12731481481481483
0.8504065040650407,0.11005892255892256
0.8744939271255061,0.09090909090909091
0.8935483870967742,0.05829124579124579


==> csv/res_12_22.5_I_14_SD27_SourceAFIS.csv <==
Precision,Recall
0.16872682323856614,0.4595959595959596


==> csv/res_12_22.5_I_14_SD27_VeriFinger.csv <==
Precision,Recall
0.5062490356426478,0.6904461279461279
0.5064053094613367,0.6904461279461279
0.506485484867202,0.6902356902356902
0.5065637065637065,0.6902356902356902
0.5065637065637065,0.6902356902356902
0.5068789611995672,0.6900252525252525
0.5068789611995672,0.6900252525252525
0.5068789611995672,0.6900252525252525
0.5073540795788822,0.689604377104377
0.5077519379844961,0.6891835016835017
0.5080745341614907,0.6885521885521886
0.5080745341614907,0.6885521885521886
0.5087118855009334,0.6881313131313131
0.510143570536829,0.6879208754208754
0.510143570536829,0.6879208754208754
0.5113476287368915,0.6875
0.5125019657178802,0.6858164983164983
0.5144664031620554,0.6847643097643098
0.5144664031620554,0.6847643097643098
0.5171042163882259,0.6839225589225589
0.5197178582879128,0.6822390572390572
0.5197178582879128,0.6822390572390572
0.5237864077669903,0.6811868686868687
0.5292383292383293,0.6799242424242424
0.5334217946591474,0.6767676767676768
0.5334217946591474,0.6767676767676768
0.5380205698870342,0.671506734006734
0.5438957475994513,0.6675084175084175
0.5438957475994513,0.6675084175084175
0.5508311461067367,0.6624579124579124
0.5582975679542204,0.656986531986532
0.5655033802302211,0.6513047138047138
0.5655033802302211,0.6513047138047138
0.5713484196745838,0.6428872053872053
0.5788059128431561,0.634469696969697
0.5788059128431561,0.634469696969697
0.5884333531392355,0.6252104377104377
0.6006160164271047,0.615530303030303
0.6006160164271047,0.615530303030303
0.610284742881428,0.6043771043771043
0.6222958057395144,0.5932239057239057
0.6343987123476661,0.5805976430976431
0.6343987123476661,0.5805976430976431
0.6455544933078394,0.5683922558922558
0.655860349127182,0.5534511784511784
0.655860349127182,0.5534511784511784
0.6673612920031258,0.5391414141414141
0.6791938997821351,0.5248316498316499
0.6919566457501426,0.5105218855218855
0.6919566457501426,0.5105218855218855
0.7055822328931572,0.49473905723905726
0.7166666666666667,0.47958754208754206
0.7166666666666667,0.47958754208754206
0.7294973544973545,0.4642255892255892
0.7413314840499307,0.44991582491582494
0.7545787545787546,0.4335016835016835
0.7545787545787546,0.4335016835016835
0.7641144624903325,0.4158249158249158
0.7745098039215687,0.398989898989899
0.7745098039215687,0.398989898989899
0.7896354852876593,0.37836700336700335
0.7953596287703016,0.36069023569023567
0.8058968058968059,0.3451178451178451
0.8058968058968059,0.3451178451178451
0.8177966101694916,0.32491582491582494
0.8248299319727891,0.3061868686868687
0.8248299319727891,0.3061868686868687
0.837037037037037,0.28535353535353536
0.8497652582159625,0.2666245791245791
0.8497652582159625,0.2666245791245791
0.8583815028901735,0.25
0.8603744149765991,0.2321127946127946
0.8737288135593221,0.21696127946127947
0.8737288135593221,0.21696127946127947
0.8842592592592593,0.20096801346801346
0.8957915831663327,0.18813131313131312
0.8957915831663327,0.18813131313131312
0.9029443838604144,0.17424242424242425
0.9096459096459096,0.15677609427609426
0.9123287671232877,0.14015151515151514
0.9123287671232877,0.14015151515151514
0.9128440366972477,0.12563131313131312
0.9141856392294221,0.10984848484848485
0.9141856392294221,0.10984848484848485
0.9230769230769231,0.09848484848484848
0.921875,0.08691077441077441
0.9289473684210526,0.07428451178451179
0.9289473684210526,0.07428451178451179
0.9455128205128205,0.06207912457912458
0.9561752988047809,0.050505050505050504
0.9561752988047809,0.050505050505050504
0.9613259668508287,0.036616161616161616
0.9508196721311475,0.02441077441077441


==> csv/res_12_22.5_I_14_SD302v_FDx.csv <==
Precision,Recall
0.3789015566176274,0.3498637870887418


==> csv/res_12_22.5_I_14_SD302v_FingerFlow.csv <==
Precision,Recall
0.3489151715074959,0.1603737534361402
0.3498398686653928,0.16023815687289672
0.3506058888619005,0.16013954119053783
0.3514032856098947,0.1600532524684738
0.3518242235182422,0.15988067502434575
0.3526129559063691,0.15969577061992282
0.3535165856057708,0.1594862122949102
0.3541889336512374,0.15931363485078215
0.35485201892397406,0.15903011476400034
0.35565188580263957,0.15878357555810313
0.3566656502092978,0.1585986711536802
0.3576120233787921,0.15838911282866758
0.35818354359718657,0.1581918814639498
0.3587303364496445,0.15798232313893718
0.35954614390833006,0.15780974569480913
0.3602895611514844,0.15767414913156566
0.3608591210965098,0.1574029560050787
0.36153082919914953,0.15720572464036092
0.3622504124239149,0.1569961663153483
0.3630604149424959,0.15682358887122025
0.3635686880833763,0.15652774182414358
0.3642081681888678,0.15631818349913096
0.36466760717473296,0.15613327909470803
0.36549073993816994,0.15593604772999026
0.366102480871783,0.15571416244468275
0.36678975372895645,0.15550460411967013
0.36747550163322446,0.15531969971524723
0.3679024618443366,0.15511014139023457
0.3684936734873617,0.1547280056210939
0.36917277733604265,0.15453077425637612
0.36998847756078823,0.15437052377254293
0.37070063694267513,0.1542472541695943
0.3712647775203469,0.15407467672546626
0.3717222884386174,0.1537788296783896
0.3725115083398099,0.1536185791945564
0.3730962945197266,0.15340902086954378
0.3734972349122385,0.15318713558423627
0.3740057845263919,0.1530268851004031
0.37454677302393036,0.1528049998150956
0.3749204714151544,0.15254613364890351
0.375459377372817,0.15238588316507032
0.3760431260278979,0.15220097876064742
0.3764353774737356,0.15194211259445534
0.37748364708411386,0.15152299594443006
0.37998751170777395,0.15003143374875189
0.38250134873536223,0.14857685243395832
0.3846228271035573,0.14701132847651097
0.3866797900262467,0.14528555403523044
0.3889407995728492,0.14367072223660368
0.39154661592824136,0.1420558904379769
0.3942880909469014,0.14023150031433748
0.39605709440361786,0.1381852249053906
0.39885516794470244,0.1365703931067638
0.40066055045871557,0.1345857524992912
0.4034148350619688,0.13281067021683124
0.40663076276689203,0.13123281929908903
0.4091971940763835,0.12943308309603935
0.41245818065955075,0.1276580008135794
0.41619747042023664,0.12574732196787594
0.41898390131716495,0.12351614215450613
0.42209546682677873,0.12132194322202088
0.42598227278740575,0.1190784364483562
0.42974233573336956,0.11698285319822985
0.43391381483729397,0.11456676898043712
0.4376383408719084,0.1121137038817598
0.4420318725099602,0.10941409957718526
0.44691498142798186,0.10678845703437989
0.45117971216093306,0.10395325616656188
0.4550214448838634,0.10069893864871861
0.45976678076231364,0.09769116033677255
0.46516990291262134,0.09449847762040359
0.46866832409001086,0.09062781208781727
0.47365233192004846,0.08675714655523095
0.47854691075514877,0.08249201829320908
0.48429499426824607,0.07811594738853346
0.49074691563854617,0.07256881525584606
0.49483490130972146,0.06613414198192867
0.5030867427016846,0.05926802509769116
0.5092662158777861,0.05013374751919924
0.5009165139143477,0.03705484264635184
0.4730792498487598,0.028919048851743647
0.47382490532412563,0.026219444547169114
0.47503045066991473,0.024037572574978735
0.47866419294990725,0.02226249029251877
0.4868459092223186,0.020758601136545738


==> csv/res_12_22.5_I_14_SD302v_FingerJet.csv <==
Precision,Recall
0.12712176970551353,0.1911911541732924
0.128125801354962,0.19093228800710033
0.13047666528649773,0.190340593912947
0.13047666528649773,0.190340593912947
0.13307484594613309,0.18953934149378104
0.1360919376645556,0.18860249251137162
0.1360919376645556,0.18860249251137162
0.13978386021613978,0.1876656435289622
0.13978386021613978,0.1876656435289622
0.14366108965294716,0.18660552494360416
0.14814887867610801,0.1851755975494003
0.14814887867610801,0.1851755975494003
0.1533914189787637,0.1835977466316581
0.1533914189787637,0.1835977466316581
0.15975269677251994,0.18219247315804396
0.1668679228087763,0.18056531439912232
0.1668679228087763,0.18056531439912232
0.1745846235406099,0.1786176546725343
0.1745846235406099,0.1786176546725343
0.18356255687862902,0.17653439838270282
0.19335066356546723,0.1742046028869741
0.19335066356546723,0.1742046028869741
0.2041100508626123,0.17165292210593788
0.2041100508626123,0.17165292210593788
0.21652295906303692,0.16932312661020918
0.23001700680272108,0.16672213798799354
0.23001700680272108,0.16672213798799354
0.24434638720353005,0.16382530231870124
0.24434638720353005,0.16382530231870124
0.2603979742393428,0.16099010145088322
0.27612488125053974,0.15764949521097593
0.27612488125053974,0.15764949521097593
0.2943784899816996,0.1546663708196196
0.2943784899816996,0.1546663708196196
0.31240775611990435,0.15133809154000716
0.3318674632149574,0.1479111965780358
0.3318674632149574,0.1479111965780358
0.35390090171597455,0.14465687906019253
0.35390090171597455,0.14465687906019253
0.3773280152948545,0.14110671449527262
0.3999569475836831,0.13742095336710922
0.3999569475836831,0.13742095336710922
0.42284107331172127,0.133451672152164
0.42284107331172127,0.133451672152164
0.4480461242793081,0.1293221404533856
0.47393210221973514,0.12527889747667123
0.47393210221973514,0.12527889747667123
0.4994648590795576,0.12080421088963672
0.4994648590795576,0.12080421088963672
0.5254416764197737,0.11621858165994847
0.5524006824274921,0.11175622203320883
0.5524006824274921,0.11175622203320883
0.5794704195291136,0.10709663104175142
0.5794704195291136,0.10709663104175142
0.6067126909518213,0.10183301899584582
0.6318089842169162,0.09622425206168411
0.6318089842169162,0.09622425206168411
0.6566125290023201,0.09070177384958643
0.6566125290023201,0.09070177384958643
0.6813948880523083,0.0847848329080532
0.7024911816578483,0.07855971795914846
0.7024911816578483,0.07855971795914846
0.7269245026566168,0.07251950741466662
0.7269245026566168,0.07251950741466662
0.7492771581990912,0.06708331792463297
0.7696359411309063,0.0612403387448689
0.7696359411309063,0.0612403387448689
0.7862917398945518,0.055150820359207625
0.7862917398945518,0.055150820359207625
0.7970553123756466,0.04938180294121273
0.8103176391079072,0.04434007618061462
0.8103176391079072,0.04434007618061462
0.8282591725214676,0.039236714618542216
0.8282591725214676,0.039236714618542216
0.8418491484184915,0.03412102609617494
0.8552584670231729,0.029572377747371276
0.8552584670231729,0.029572377747371276
0.8710217755443886,0.02564007741331065
0.8710217755443886,0.02564007741331065
0.8828828828828829,0.02174475796013461


==> csv/res_12_22.5_I_14_SD302v_FingerNet.csv <==
Precision,Recall
0.7618243825140377,0.5452214538416972


==> csv/res_12_22.5_I_14_SD302v_LEADER__ours_.csv <==
Precision,Recall
0.14434588892790892,0.8258816858350899
0.1499064724643272,0.8238970452276173
0.1563864186601354,0.8209385747568507
0.16555418540910521,0.8175486606757639
0.17870037079601883,0.8127041652798837
0.1976114755384439,0.8073172836310294
0.22320974590828513,0.8008949373174069
0.255289620606522,0.7936343577037338
0.291075847082348,0.7859546614400355
0.328870737526437,0.7782256573351577
0.36479489080496674,0.7702994218655622
0.3985135761760008,0.7627676491254022
0.4288974768265703,0.7551742415837679
0.45677720480295103,0.7479506428509793
0.481758847961,0.7406530823564217
0.5036012627694599,0.7334787914648127
0.5238349104802523,0.7267359441835238
0.5422529981806705,0.7201163665051835
0.5598484335881995,0.713952886357753
0.5755490923678668,0.7074195974014768
0.5902967479252573,0.7005658074775342
0.6049313773921261,0.694377673409514
0.6179694419840567,0.6880292888576606
0.6305628682462079,0.682050713114653
0.6422256829385384,0.6761091182525301
0.6532277446644876,0.6700812346683431
0.6638455663143371,0.6642629094091688
0.6737611021396851,0.6583213145470459
0.6835261608387997,0.6525276432084612
0.6928913210140905,0.6461792586566079
0.7012557385903322,0.6402006829136003
0.7092101817780901,0.6343577037338363
0.7173775471459309,0.6288228985614437
0.7253433208489388,0.6230908620243334
0.7336192762618574,0.6177656151769535
0.7412844036697248,0.6125513109722274
0.7481422948926406,0.6068932361968862
0.7554626403406891,0.6013584310244937
0.762050424938112,0.5957619910506268
0.7686948145769786,0.5902395128385292
0.7748149600509779,0.5845567841425983
0.7812661090510002,0.5791575755334492
0.7875,0.5739062904478385
0.7936109055233309,0.5683714852754459
0.799257677089534,0.5627503913809894
0.8042805844917694,0.5577209915806861
0.8095393012705814,0.5521368785671141
0.814680753330271,0.546565092513837
0.8197905583244666,0.5413631152694057
0.8240679315377472,0.5359392527396669
0.8294073460582831,0.5308235642172997
0.8337146768358268,0.5255229712905095
0.8390000596148878,0.5204565906093217
0.8432832808589651,0.5150573820001726
0.8473492148099553,0.5094979229071903
0.851927484892686,0.5039754446950926
0.8562228577481199,0.49823108119768744
0.8596713837154286,0.4927455838664744
0.8637576552930883,0.4868039890043514
0.8676110839300805,0.48091170198340794
0.8716255934885824,0.47522897328747704
0.8756409961597719,0.46939832106800783
0.8791979247002735,0.4637402462926667
0.8824270068657496,0.4578726131923129
0.8853017168521962,0.4519433452904848
0.888744195189071,0.44587848082541326
0.8925830562707797,0.44014644428830296
0.895827499299916,0.4337734058158599
0.8991672935744118,0.4272770977404682
0.9025177192425685,0.4206698470224227
0.9055230599207525,0.41411190414555676
0.9085956416464891,0.40706088285689634
0.9116539239937036,0.39980030324322324
0.914422552984026,0.39304512900163946
0.9175275886358301,0.38536543273794116
0.9204432831786648,0.37779667911689657
0.9236237191125335,0.3699937132502496
0.9270250624190133,0.36157439936885966
0.9302204760203916,0.3531427585271748
0.932998101834893,0.34536444658111753
0.9360411311053984,0.33663695869235605
0.9386780775895605,0.3271945071064926
0.9416879795396419,0.3177150746397446
0.9440622873988964,0.3079028142450353
0.9471916256542458,0.2989287871503766
0.9494859186410372,0.28800710032912985
0.9520234156273861,0.27665396989756297
0.9551515690283581,0.2648940497762657
0.9579485256199897,0.25188910666518743
0.9605818398451075,0.23851435474526336
0.9628648620013773,0.22405483031939155
0.9649595687331537,0.20741343392132933
0.9664484451718495,0.18925582140699926
0.9696437355069918,0.17009972510878543
0.9725950333520855,0.1491808734884065
0.97532281205165,0.1256980141266965
0.9779990167158309,0.0980856230662081
0.9796249549224666,0.06697237528197922
0.9828825744608011,0.035390703006545614


==> csv/res_12_22.5_I_14_SD302v_LatentAFIS.csv <==
Precision,Recall
0.6161327835923459,0.5028906721891448
0.6162283020863233,0.5028167104273757
0.6173520409709385,0.5022496702538121
0.6191773731961274,0.5013991099934667
0.6251197725095046,0.49861321696682814
0.6325083886009546,0.4949397827989596
0.6365229024654393,0.4926592951444103
0.6446768308574408,0.4878764345500043
0.6517314322834252,0.4823293024173169
0.6546755323625958,0.4794078128274349
0.6602910316832364,0.4732073517991199
0.6633267230282156,0.47005164996363547
0.6689119539331034,0.4639498046176793
0.6740051266202484,0.4570220529319675
0.6764673433362753,0.4534965422876373
0.6813477828071296,0.44718513861666853
0.6862266471899746,0.44010946340741836
0.6885698723934018,0.4363497405174858
0.6930888238456484,0.4290891609038127
0.6950560529074925,0.4249349752844446
0.6991819533961329,0.41721829813986167
0.7039694332413501,0.40881131121876657
0.7067985007108698,0.40445989423468065
0.7124947206970903,0.39511605833117613
0.7191098875888965,0.38640089740270944
0.7226434019921155,0.3818769029744955
0.7291349246656509,0.37164552592976097
0.7360285076162514,0.3615497454482699
0.7396464840252731,0.35643405692590263
0.7474618274842114,0.345771236270848
0.7508578898632823,0.33985429532931477
0.7592550339398779,0.32815601000949174
0.7684298707515558,0.3166056482132071
0.7732931665180904,0.31009701317752053
0.7811478328423915,0.297474205835583
0.7892611478046611,0.2842966852803767
0.7942750510527428,0.2780838972917668
0.8040778151889263,0.26494335761744514
0.8085639404917906,0.2586073000258866
0.8183983572895277,0.24565166475598782
0.8252435706135346,0.2317961613845642
0.8301303893507792,0.22523821850769818
0.8396823850350741,0.21247981460251716
0.8515604510883819,0.20012820038706655
0.8551363710599379,0.19363189231167485
0.8653394409208363,0.1816377599447752
0.8695918242457622,0.17516610578997324
0.8791705436660907,0.16306103078041986
0.8875997099347354,0.1508819940090973
0.8912961139307628,0.14503901482933323
0.8975229889818573,0.13355028783452288
0.905742935278031,0.1224806774897378
0.9086021505376344,0.11666235223056347
0.9168090559589919,0.10582695413138074
0.9251991913426091,0.09590375109401772
0.9279788838612368,0.09100994785695796
0.9336806533370882,0.08174007371522256
0.9370149253731344,0.07738865673113667
0.942842605156038,0.06852557227913168
0.947582993593477,0.060167893199216005
0.9491490244914902,0.05637118942839885
0.950337512054002,0.04859287748234163
0.9575842696629213,0.04202260764518077
0.96,0.0390518102141193
0.9620071684587813,0.03308556143140663
0.9636363636363636,0.03005312919887085
0.9654356060606061,0.025134672041221356
0.9675398633257403,0.020943505540968653


==> csv/res_12_22.5_I_14_SD302v_MINDTCT.csv <==
Precision,Recall
0.20189536809390754,0.3411362991999803
0.20950650436572385,0.3212159313634851
0.21597964887616944,0.3181588452103596
0.2179144611117688,0.31767809375886
0.21809748707140983,0.3176411128779754
0.2181011790396709,0.3176411128779754
0.21810671722643554,0.3176411128779754
0.21780510831568473,0.31566879923079766
0.21884272289271572,0.2827558152435191
0.2366569182964723,0.2553653094683382
0.25921888708691143,0.24037572574978736
0.28625197793925616,0.22968825117414296
0.3196135403483128,0.22102239808685575
0.34876629329931835,0.2157094781997707
0.37495368655057426,0.21207302491278676
0.3904458306577378,0.20986649902000665
0.40043018885763587,0.20883103435523834
0.4066854378745217,0.2083133020228542
0.40988824101069,0.20796814713459807
0.41127379209370424,0.20775858880958545
0.41226117376519805,0.20773393488899572
0.4122914322062925,0.20773393488899572
0.4122914322062925,0.20773393488899572
0.4123317837044287,0.20773393488899572
0.4122858541360744,0.20765997312722656
0.40827810428910843,0.20123762681360402
0.40037690133261544,0.18332655350517116
0.40171399564035953,0.16583459684676355
0.4111721924403319,0.14844125587071483
0.42717463285419344,0.13517744659344452
0.44465199021569934,0.12324494902801918
0.4693216855087359,0.11258212837296451
0.49332016728624534,0.10469287378425354
0.5200703766453799,0.09838147011328477
0.5481298927225283,0.09321647374973806
0.5711254322540081,0.0895800204627541
0.5911388140161725,0.08651060734933373
0.6136056870332044,0.08405754225065641
0.6311436895028663,0.08278786534028573
0.6474271179808256,0.08157982323138938
0.6638672467874127,0.0808771864945823
0.6768242122719734,0.08049505072544161
0.6863013698630137,0.08028549240042898
0.6909980846988721,0.08005128015482663
0.6947718020141418,0.07994033751217287
0.6984024179620034,0.07975543310774996
0.7001517121803208,0.07964449046509621
0.701979551881662,0.07955820174303219
0.701979551881662,0.07955820174303219
0.701979551881662,0.07955820174303219
0.701979551881662,0.07955820174303219
0.701979551881662,0.07955820174303219
0.702055912107038,0.07955820174303219
0.7020674646354733,0.07953354782244246
0.7020026121027427,0.07950889390185274
0.7013767482517482,0.07912675813271206
0.6964745383324007,0.07671067391491931
0.6910635326972306,0.07320981719117883
0.6826758147512865,0.06868582276296488
0.6764512307489798,0.06334824895529012
0.6715380249716232,0.05834350307557659
0.6685504811363984,0.05395510521060612
0.6682305630026809,0.04915991765590523
0.671235380116959,0.04527692516302405
0.6789176090468497,0.04144324051132231
0.6822015090989791,0.03789307594640238
0.689484126984127,0.034268949619713274
0.6896356961310365,0.030102437040050296
0.6945244956772334,0.026737176879553272
0.6927621861152142,0.02312537751315903


==> csv/res_12_22.5_I_14_SD302v_MinutiaeNet.csv <==
Precision,Recall
0.26527845987624005,0.16646327182180146
0.2688120588587152,0.16619207869531452
0.27144443322903,0.16574830812469954
0.2730361538931049,0.16542780715703315
0.27454154287470545,0.16516894099084106
0.27642343607966285,0.1649347287452387
0.2780171965107322,0.16461422777757234
0.2798372039356368,0.16442932337314942
0.28129954131349216,0.16404718760400872
0.28311134789557807,0.16376366751722693
0.2850079539103143,0.1634308395892657
0.2861749556334675,0.16299939597894555
0.28788341550678476,0.1626665680509843
0.2897116082623903,0.16234606708331792
0.2917119957372172,0.16196393131417725
0.2934115644735074,0.16150783378326738
0.29497085536125794,0.16094079360970379
0.2965746560991163,0.1605216769596785
0.298813847639189,0.16023815687289672
0.3010957377658093,0.15988067502434575
0.3034528084876652,0.15936294269196158
0.30566566186418553,0.15874659467721855
0.3081632653061224,0.15821653538453953
0.31041014059881983,0.15757553344920677
0.3128575286636714,0.15708245503741233
0.31506679247156977,0.15641679918148985
0.317338355304457,0.15578812420645194
0.32004576077284863,0.15518410315200376
0.32240971293342935,0.1545061203357864
0.32499218831371735,0.15385279144015876
0.32766069546891463,0.15332273214747974
0.33013932632253246,0.15247217188713436
0.3326847197448787,0.15174488122973756
0.3355587173032724,0.15117784105617396
0.3383894404081859,0.15042589647818744
0.34124687438541285,0.14972325974138037
0.3434653916211293,0.14876175683838122
0.34621146643618556,0.1481330818633433
0.3489968166817558,0.14730717552358763
0.3516070847748307,0.14657988486619083
0.35391895534457457,0.14566768980437114
0.35639571900676104,0.14490341826608977
0.3587774535401628,0.1439788962439752
0.36127868648547795,0.14321462470569382
0.3636249134076453,0.14235173748505356
0.36616395115263206,0.14156281202618246
0.36836840067122756,0.14071225176583707
0.37080525937070713,0.13975074886283792
0.3732352356333267,0.13882622684072335
0.3764417095396617,0.13800032050096767
0.37911526140004087,0.13712510632003255
0.38146969277608633,0.13591706421113617
0.3842943322109989,0.13506650395079078
0.386518771331058,0.1340187123257276
0.3889510338108469,0.13287230501830555
0.39194179371869403,0.13214501436090875
0.3942403913865313,0.1311218766564353
0.39730247586129164,0.13035760511815392
0.4003887639592941,0.12949471789751366
0.4034009661835749,0.12866881155775797
0.4056215453369399,0.12754705817092563
0.408735852064403,0.12642530478409328
0.4114956486541186,0.1253158783575558
0.4144222057491146,0.12404620144718514
0.417217988443179,0.12282583237799391
0.42085962817670136,0.12166709811027698
0.42442542468610156,0.12042207512049603
0.42687292817679556,0.11905378252776648
0.4296142754145638,0.11752523945120373
0.4332843227347914,0.1162432355805382
0.4363124560168895,0.11464073074220628
0.4395062909630197,0.113247784228887
0.4425197618815263,0.11179320291409342
0.445771144278607,0.11044956424195358
0.44903973173457984,0.10894567508598055
0.45219289129079193,0.10726920848587947
0.4550185873605948,0.10561739580636811
0.4586167491973663,0.10389162136508759
0.4618516452872281,0.10207955820174303
0.4645898828236639,0.10019353327662932
0.46891955649917433,0.09801166130443893
0.4715230181355007,0.09582978933224856
0.4760059985003749,0.09390678352625026
0.48005404709818555,0.09197145075995711
0.4835252612660587,0.0895430395818695
0.4885554249360349,0.0870899744831922
0.49296179258833667,0.08461225546392515
0.4968591085851032,0.08190032419905575
0.5019873743277998,0.07939795125919899
0.5058881256133464,0.07625457638400947
0.5106786083362039,0.07309887454852508
0.5164533820840951,0.06964732566596403
0.5218581907090465,0.06577666013337771
0.5300211416490487,0.06180737891843251
0.5385325334563913,0.05754225065641064
0.5503522045395252,0.052007445484018096
0.5678414763273333,0.046275408946907785
0.5840461137969506,0.038718982286158055
0.6110539845758355,0.029301184620884334


==> csv/res_12_22.5_I_14_SD302v_SourceAFIS.csv <==
Precision,Recall
0.1905557877141663,0.337265633667394


==> csv/res_12_22.5_I_14_SD302v_VeriFinger.csv <==
Precision,Recall
0.48324995250459124,0.6584692380705842
0.4832543243830064,0.6584692380705842
0.4832543243830064,0.6584692380705842
0.4832543243830064,0.6584692380705842
0.4832583934209693,0.6584569111102894
0.48327120729588885,0.6584445841499944
0.48327120729588885,0.6584445841499944
0.48328371983604923,0.6584199302294047
0.4832690880793384,0.6583582954279305
0.4832451020315823,0.6582720067058664
0.48325172641620434,0.6581857179838023
0.48329863311306237,0.6581364101426229
0.48329863311306237,0.6581364101426229
0.48337121177823456,0.6580624483808538
0.48344730764005256,0.6579515057382
0.48356637336547265,0.6578035822146617
0.4837551346106764,0.6576310047705336
0.48392278580957826,0.6572981768425724
0.48392278580957826,0.6572981768425724
0.48420363993203525,0.6569037141131369
0.4846383458920316,0.6564599435425218
0.48527802101576184,0.6558189416071891
0.4860727545403003,0.6552272475130357
0.4870491517492591,0.6543520333321007
0.4870491517492591,0.6543520333321007
0.4882527456327854,0.6532426069055631
0.4896959256068984,0.6517387177495901
0.49156523197942104,0.6501485398715531
0.4938353913329264,0.6482871688670291
0.4963964049285437,0.6461052968948388
0.4963964049285437,0.6461052968948388
0.49948807256930156,0.6434673273917385
0.5026078205587219,0.6402746446753695
0.5064122676288336,0.636687499229565
0.510914031473021,0.6327428719352095
0.5157251166604245,0.6280463000628675
0.5157251166604245,0.6280463000628675
0.5215923520849034,0.6227950149772568
0.5278917880920476,0.61674247747248
0.5345136564827809,0.6103324581191524
0.5417828530960918,0.6035526299569789
0.5496087708124829,0.5957126832094474
0.5496087708124829,0.5957126832094474
0.5578935049736689,0.5876508511766083
0.5669043396431286,0.5792315372952184
0.5768535036614728,0.5699986440343676
0.5867447651240502,0.5606055002896836
0.5969064728982448,0.5508672016567434
0.5969064728982448,0.5508672016567434
0.6075724818448917,0.5404139393267015
0.6182511146267798,0.5298990421951851
0.6297005701288402,0.5187308161680412
0.6408265107212475,0.5065517793967186
0.6408265107212475,0.5065517793967186
0.6529488432714239,0.49403991469743475
0.664038471341909,0.4817129544025739
0.675013754059666,0.46885593481503396
0.6865788153076966,0.4553579132921613
0.6967555288041474,0.44235297018108305
0.6967555288041474,0.44235297018108305
0.7074914453315952,0.428176965841993
0.7191367276152957,0.4140379423837876
0.7309205350118018,0.4008111139874018
0.7422174840085288,0.3861913390776968
0.7546590057456908,0.3723851435474526
0.7546590057456908,0.3723851435474526
0.7650202386306516,0.3564587108464924
0.7766560098715576,0.3413828384058775
0.787397586771935,0.3257892336328785
0.7977805960684845,0.31017097493928975
0.8084444143717436,0.29456504320599586
0.8084444143717436,0.29456504320599586
0.8192762346798173,0.27851534090208696
0.8295083242570406,0.26287242828790847
0.8404098945865356,0.24667480246046128
0.8494545454545455,0.23036623399036033
0.8590249679265766,0.21460005177323324
0.8590249679265766,0.21460005177323324
0.8676858480917263,0.1986982729928627
0.8781323877068558,0.1831539760610431
0.8865303983228512,0.16680842671005758
0.8951059167275384,0.15105457145322534
0.9047658243476829,0.13549794756111092
0.9047658243476829,0.13549794756111092
0.9124519095430234,0.1198673619072273
0.9197160021845986,0.1037930056827287
0.9289254042775169,0.08780493818029413
0.9365490449983813,0.07132379226606511
0.9395239116448638,0.05400441305178556
0.9395239116448638,0.05400441305178556
0.9451713395638629,0.03739999753460794
0.947680157946693,0.02366776376613291


==> csv/res_12_22.5_T_14_FVC2002-DB1_FDx.csv <==
Precision,Recall
0.7278344975819452,0.7025414937759336


==> csv/res_12_22.5_T_14_FVC2002-DB1_FingerFlow.csv <==
Precision,Recall
0.34529430280138496,0.28449170124481327
0.3453282828282828,0.2837136929460581
0.34600760456273766,0.28319502074688796
0.34614163226421085,0.28267634854771784
0.3464968152866242,0.2821576763485477
0.34675615212527966,0.28137966804979253
0.3477981356477017,0.28060165975103735
0.34840167904423636,0.27982365145228216
0.3499837820304898,0.27982365145228216
0.3507802340702211,0.27982365145228216
0.35094585779517284,0.279045643153527
0.35209424083769636,0.279045643153527
0.3532501641497045,0.279045643153527
0.3552762156797883,0.27852697095435686
0.35559986706547025,0.2774896265560166
0.3561187062354118,0.2769709543568465
0.3573583640630238,0.27645228215767637
0.35805799055967635,0.2754149377593361
0.358739837398374,0.27463692946058094
0.35949711179068977,0.2743775933609959
0.3608740184363264,0.2741182572614108
0.3616729516626671,0.2735995850622407
0.3632286995515695,0.2730809128630705
0.3630374479889043,0.27152489626556015
0.36297071129707115,0.2699688796680498
0.36255259467040674,0.26815352697095435
0.3631858407079646,0.26607883817427386
0.3646723646723647,0.26556016597510373
0.3654259126700072,0.26478215767634855
0.36573074154067675,0.26348547717842324
0.3664011585807386,0.262448132780083
0.3668488160291439,0.2611514522821577
0.36737692872887584,0.25933609958506226
0.36777777777777776,0.2575207468879668
0.36893203883495146,0.25622406639004147
0.3707611152976639,0.2551867219917012
0.3696646341463415,0.25155601659751037
0.3689880723355137,0.2487033195020747
0.37125048694974677,0.24714730290456433
0.37302839116719244,0.24533195020746887
0.3758978451715882,0.24429460580912862
0.3750504642712959,0.24092323651452283
0.37643207855973815,0.23858921161825727
0.37856847331402566,0.23729253112033194
0.37828810020876824,0.2349585062240664
0.37970401691331923,0.2328838174273859
0.3811563169164882,0.2308091286307054
0.38461538461538464,0.22951244813278007
0.3894783377541998,0.22847510373443983
0.39359783588818753,0.22640041493775934
0.3945080091533181,0.22354771784232366
0.39962564342536266,0.22147302904564314
0.4,0.21784232365145229
0.40195121951219515,0.21369294605809128
0.4041164658634538,0.2087655601659751
0.4077120822622108,0.20565352697095435
0.40897097625329815,0.20098547717842324
0.40956569543705335,0.19320539419087138
0.4117308798159862,0.18568464730290457
0.4144144144144144,0.17894190871369295
0.4190051020408163,0.1703838174273859
0.425,0.16312240663900415
0.4264705882352941,0.1504149377593361
0.42642140468227424,0.13226141078838174
0.4271555996035679,0.11177385892116183
0.42070484581497797,0.09906639004149377
0.41309523809523807,0.0899896265560166
0.41613316261203587,0.08428423236514523
0.41939890710382516,0.0796161825726141
0.4222873900293255,0.07468879668049792
0.4225352112676056,0.0700207468879668
0.4222972972972973,0.06483402489626557
0.4103942652329749,0.05938796680497925
0.4083969465648855,0.05549792531120332
0.4032258064516129,0.05186721991701245
0.40471092077087795,0.04901452282157676
0.40939597315436244,0.04745850622406639
0.4099526066350711,0.04486514522821577
0.405,0.042012448132780086
0.4088541666666667,0.04071576763485477
0.42016806722689076,0.03890041493775934
0.40707964601769914,0.03578838174273859
0.403125,0.03345435684647303
0.40924092409240925,0.032157676348547715
0.4181184668989547,0.03112033195020747
0.4140625,0.027489626556016597
0.4149377593360996,0.025933609958506226
0.42290748898678415,0.024896265560165973
0.43457943925233644,0.02411825726141079
0.4381443298969072,0.022043568464730292
0.43478260869565216,0.02074688796680498


==> csv/res_12_22.5_T_14_FVC2002-DB1_FingerJet.csv <==
Precision,Recall
0.542482206405694,0.6325207468879668
0.543468568880963,0.6322614107883817
0.5476190476190477,0.6322614107883817
0.5476190476190477,0.6322614107883817
0.5504856562005873,0.6320020746887967
0.5535836177474402,0.6309647302904564
0.5535836177474402,0.6309647302904564
0.5564460728188688,0.6301867219917012
0.5564460728188688,0.6301867219917012
0.5601200092314793,0.629408713692946
0.5646702400372874,0.6283713692946058
0.5646702400372874,0.6283713692946058
0.568240544984731,0.6273340248962656
0.568240544984731,0.6273340248962656
0.5728178368121443,0.6262966804979253
0.5763805880946689,0.6252593360995851
0.5763805880946689,0.6252593360995851
0.5798987707881417,0.6239626556016598
0.5798987707881417,0.6239626556016598
0.5847540185094983,0.6226659751037344
0.5889736647797195,0.620591286307054
0.5889736647797195,0.620591286307054
0.5951608880019955,0.6187759336099585
0.5951608880019955,0.6187759336099585
0.6002016637257374,0.6174792531120332
0.6059754851889684,0.6154045643153527
0.6059754851889684,0.6154045643153527
0.6129366106080207,0.6143672199170125
0.6129366106080207,0.6143672199170125
0.6181865828092243,0.6117738589211619
0.624468085106383,0.6089211618257261
0.624468085106383,0.6089211618257261
0.6270822138635143,0.6052904564315352
0.6270822138635143,0.6052904564315352
0.6309782608695652,0.6021784232365145
0.6367144432194046,0.5990663900414938
0.6367144432194046,0.5990663900414938
0.6408254322364751,0.595954356846473
0.6408254322364751,0.595954356846473
0.6456626165583498,0.5925829875518672
0.6499570323689488,0.5884336099585062
0.6499570323689488,0.5884336099585062
0.6538796861377506,0.5835062240663901
0.6538796861377506,0.5835062240663901
0.6570588235294118,0.5793568464730291
0.6646652656859802,0.5741701244813278
0.6646652656859802,0.5741701244813278
0.6691131498470948,0.5674273858921162
0.6691131498470948,0.5674273858921162
0.6752882517918355,0.5619813278008299
0.6799617102744097,0.5526452282157677
0.6799617102744097,0.5526452282157677
0.6839344262295082,0.5409751037344398
0.6839344262295082,0.5409751037344398
0.6875,0.5277489626556017
0.6957127919135587,0.5176348547717843
0.6957127919135587,0.5176348547717843
0.6992399565689468,0.5010373443983402
0.6992399565689468,0.5010373443983402
0.7083963691376702,0.48573651452282157
0.7142292490118577,0.46862033195020747
0.7142292490118577,0.46862033195020747
0.7195876288659794,0.4525414937759336
0.7195876288659794,0.4525414937759336
0.7260755048287972,0.4289419087136929
0.7277856135401974,0.40145228215767637
0.7277856135401974,0.40145228215767637
0.734982332155477,0.3775933609958506
0.734982332155477,0.3775933609958506
0.7415300546448087,0.3519190871369295
0.7403446226975638,0.32313278008298757
0.7403446226975638,0.32313278008298757
0.740550928891736,0.29979253112033194
0.740550928891736,0.29979253112033194
0.747134670487106,0.2704875518672199
0.750402576489533,0.241701244813278
0.750402576489533,0.241701244813278
0.7459016393442623,0.21239626556016597
0.7459016393442623,0.21239626556016597
0.7435367114788004,0.18646265560165975
0.749112426035503,0.1641597510373444
0.749112426035503,0.1641597510373444
0.7590027700831025,0.1421161825726141
0.7590027700831025,0.1421161825726141
0.761437908496732,0.120850622406639
0.763671875,0.10140041493775934
0.763671875,0.10140041493775934
0.7643020594965675,0.08661825726141079
0.7643020594965675,0.08661825726141079
0.768595041322314,0.07235477178423237
0.7671232876712328,0.058091286307053944
0.7671232876712328,0.058091286307053944
0.7702127659574468,0.046939834024896265
0.7702127659574468,0.046939834024896265
0.7692307692307693,0.03630705394190872
0.7536231884057971,0.026970954356846474
0.7536231884057971,0.026970954356846474


==> csv/res_12_22.5_T_14_FVC2002-DB1_LEADER__ours_.csv <==
Precision,Recall
0.6987232289950577,0.8799273858921162
0.7100690810131882,0.8796680497925311
0.7167617839780174,0.879408713692946
0.7211824755423224,0.879408713692946
0.7264737406216506,0.8788900414937759
0.7298578199052133,0.8786307053941909
0.7320077804192782,0.8783713692946058
0.7340702210663199,0.8783713692946058
0.7355497609734898,0.8778526970954357
0.7373121324330212,0.8778526970954357
0.7390829694323144,0.8778526970954357
0.740862333114467,0.8778526970954357
0.7415115005476451,0.8778526970954357
0.7442269628326369,0.8775933609958506
0.7461962513781698,0.8775933609958506
0.7476800707026071,0.8775933609958506
0.7495016611295681,0.8775933609958506
0.7506654835847383,0.8775933609958506
0.7523343708314807,0.8775933609958506
0.7536199599019826,0.8773340248962656
0.7556399374581193,0.8773340248962656
0.7578405017921147,0.8773340248962656
0.7585201793721973,0.8773340248962656
0.7598831985624438,0.8773340248962656
0.7612511251125113,0.8773340248962656
0.7628610108303249,0.8768153526970954
0.7649321266968325,0.8768153526970954
0.7659188760480399,0.8765560165975104
0.7675528289025222,0.8760373443983402
0.7694235588972431,0.8757780082987552
0.7707239095683946,0.8752593360995851
0.7719057423930451,0.875
0.7734983952315452,0.875
0.7745638200183654,0.875
0.7766520838130324,0.8747406639004149
0.778624192059095,0.8747406639004149
0.7788305985671365,0.8739626556016598
0.7808155699721965,0.8739626556016598
0.7823966558290757,0.8737033195020747
0.7836706210746686,0.8737033195020747
0.7848484848484848,0.8731846473029046
0.7870500233754091,0.8731846473029046
0.7879709805757079,0.8731846473029046
0.7894860361417507,0.8724066390041494
0.7901785714285714,0.8721473029045643
0.7916176124323051,0.8718879668049793
0.7918925288710817,0.8713692946058091
0.7940411444786002,0.870850622406639
0.795734597156398,0.870850622406639
0.7971462544589774,0.8692946058091287
0.7989506320057238,0.8687759336099585
0.8001912045889101,0.8682572614107884
0.8017758579313655,0.866441908713693
0.8032708032708032,0.8661825726141079
0.8048721659430776,0.8654045643153527
0.8069199128962014,0.8648858921161826
0.8081028626880156,0.8638485477178424
0.810068093385214,0.8638485477178424
0.811219512195122,0.8625518672199171
0.8129742962056303,0.8612551867219918
0.8157248157248157,0.8609958506224067
0.8174642328564381,0.8594398340248963
0.8189910979228486,0.8589211618257261
0.8209585299230197,0.8573651452282157
0.8220507715281234,0.8565871369294605
0.8226490396607633,0.8552904564315352
0.8242803504380476,0.8539937759336099
0.8244159758854559,0.8511410788381742
0.8254847645429363,0.850103734439834
0.8274728054642044,0.8482883817427386
0.8287671232876712,0.8472510373443983
0.8305732484076433,0.8454356846473029
0.832906857727738,0.8441390041493776
0.8338042640637041,0.841804979253112
0.8362135671911272,0.8407676348547718
0.8381248381248382,0.8392116182572614
0.8401351702625423,0.8381742738589212
0.8422152560083594,0.8360995850622407
0.8437089571841345,0.83298755186722
0.845096484271742,0.829097510373444
0.8463991496146691,0.8259854771784232
0.8477970627503337,0.8233921161825726
0.8497311827956989,0.8197614107883817
0.8516811279826464,0.8145746887966805
0.8553028226911482,0.8093879668049793
0.8574591752006643,0.8034232365145229
0.860979020979021,0.7982365145228216
0.8659881255301103,0.7943464730290456
0.870264064293915,0.7863070539419087
0.8748538011695907,0.7759336099585062
0.8777943368107303,0.7637448132780082
0.8815267175572519,0.7487033195020747
0.8867747972551466,0.737292531120332
0.8927875243664717,0.7126556016597511
0.8997613365155132,0.6843879668049793
0.9079042784626541,0.6493775933609959
0.9131140885099472,0.583246887966805
0.9216070553650172,0.48781120331950206
0.9418429003021148,0.32339211618257263
0.9615384615384616,0.09076763485477178


==> csv/res_12_22.5_T_14_FVC2002-DB1_MINDTCT.csv <==
Precision,Recall
0.6801288404360754,0.7118775933609959
0.6822592684747449,0.7110995850622407
0.6822942643391521,0.7095435684647303
0.6825674325674326,0.7087655601659751
0.6826586706646677,0.7085062240663901
0.6826586706646677,0.7085062240663901
0.6828292926768308,0.7085062240663901
0.6881937436932392,0.7074688796680498
0.6916794282797346,0.7028008298755186
0.6945088940448569,0.6986514522821576
0.6963309914129586,0.6939834024896265
0.6975098296199214,0.6900933609958506
0.7000264760391846,0.6856846473029046
0.6995994659546061,0.6794605809128631
0.7041948579161028,0.674792531120332
0.706314643440392,0.6729771784232366
0.7097835023294053,0.6716804979253111
0.7118410157328181,0.6688278008298755
0.7187150837988827,0.6672717842323651
0.7244984458886691,0.6649377593360996
0.7292975442604226,0.6623443983402489
0.7297142857142858,0.6623443983402489
0.7297142857142858,0.6623443983402489
0.7297142857142858,0.6623443983402489
0.7312320916905444,0.6618257261410788
0.7324106113033448,0.6587136929460581
0.7323657474600871,0.654304979253112
0.7337434094903339,0.6496369294605809
0.735207100591716,0.6444502074688797
0.7370934049537452,0.6405601659751037
0.7386843693421846,0.6348547717842323
0.7407858665854401,0.6307053941908713
0.7423728813559322,0.6247406639004149
0.7449392712550608,0.6203319502074689
0.7433155080213903,0.6128112033195021
0.7458651399491094,0.6081431535269709
0.7480744544287549,0.60451244813278
0.7516297262059974,0.5980290456431535
0.7535373478117802,0.5938796680497925
0.755,0.587396265560166
0.7585390598579641,0.5816908713692946
0.7625602202339986,0.5746887966804979
0.7670175438596492,0.566908713692946
0.7736860922416875,0.5612033195020747
0.7766073374500545,0.5544605809128631
0.7787187039764359,0.5484958506224067
0.7828528640958442,0.5422717842323651
0.7853621539628366,0.5370850622406639
0.7853621539628366,0.5370850622406639
0.7853621539628366,0.5370850622406639
0.7853621539628366,0.5370850622406639
0.7853621539628366,0.5370850622406639
0.7853621539628366,0.5370850622406639
0.7853621539628366,0.5370850622406639
0.7854697603651578,0.5355290456431535
0.7853602744948532,0.5342323651452282
0.7862332695984704,0.533195020746888
0.7865642994241843,0.5313796680497925
0.7876447876447876,0.529045643153527
0.7884914463452566,0.5259336099585062
0.7894529712711531,0.5202282157676349
0.791335453100159,0.516338174273859
0.7942718838241226,0.5106327800829875
0.7956503898235535,0.5028526970954357
0.795483061480552,0.4932572614107884
0.7992310978214439,0.48521784232365145
0.8036490008688097,0.47977178423236516
0.8022998673153472,0.4704356846473029
0.8026966292134832,0.4631742738589212
0.8039944263817929,0.44891078838174275
0.8033573141486811,0.43438796680497926
0.805528134254689,0.42323651452282157
0.8059777102330293,0.412603734439834
0.8036649214659686,0.3980809128630705
0.8047852093529092,0.38381742738589214
0.8041878890775326,0.36851659751037347
0.8037492677211482,0.3558091286307054
0.8047589993898718,0.3420643153526971
0.8019108280254778,0.32650414937759337
0.7985323549032688,0.3104253112033195
0.7959326788218793,0.29434647302904565
0.7958579881656804,0.279045643153527
0.7985837922895358,0.2632261410788382
0.7970173985086992,0.24948132780082988
0.7973451327433628,0.23366182572614108
0.7988560533841754,0.21732365145228216
0.7956656346749226,0.199948132780083
0.7941176470588235,0.18205394190871368
0.7925465838509317,0.1654564315352697
0.7942386831275721,0.15015560165975103
0.7928348909657321,0.13200207468879668
0.7940140845070423,0.11696058091286307
0.8007968127490039,0.10425311203319503
0.7995391705069125,0.0899896265560166
0.8114754098360656,0.07702282157676349
0.78839590443686,0.05990663900414938
0.8173913043478261,0.0487551867219917
0.8172043010752689,0.03941908713692946
0.8461538461538461,0.02567427385892116


==> csv/res_12_22.5_T_14_FVC2002-DB1_SourceAFIS.csv <==
Precision,Recall
0.6467065868263473,0.5601659751037344


==> csv/res_12_22.5_T_14_FVC2002-DB1_VeriFinger.csv <==
Precision,Recall
0.6758147512864494,0.7152489626556017
0.6757352941176471,0.7149896265560166
0.6757352941176471,0.7149896265560166
0.6759009561166953,0.7149896265560166
0.6759009561166953,0.7149896265560166
0.6759009561166953,0.7149896265560166
0.6759009561166953,0.7149896265560166
0.6759009561166953,0.7149896265560166
0.6759009561166953,0.7149896265560166
0.6760666993624326,0.7149896265560166
0.6762395679921454,0.7144709543568465
0.6762395679921454,0.7144709543568465
0.6763261296660118,0.7142116182572614
0.6762466224514861,0.7139522821576764
0.6762466224514861,0.7139522821576764
0.6762466224514861,0.7139522821576764
0.6765790120422708,0.7139522821576764
0.676586325627152,0.7134336099585062
0.676586325627152,0.7134336099585062
0.6768397735663303,0.7131742738589212
0.6768397735663303,0.7131742738589212
0.6770935960591133,0.7129149377593361
0.6770935960591133,0.7129149377593361
0.6770140428677014,0.7126556016597511
0.6773477939364062,0.7126556016597511
0.6773477939364062,0.7126556016597511
0.6775147928994083,0.7126556016597511
0.6777695534172218,0.712396265560166
0.6779451716473204,0.7118775933609959
0.6779451716473204,0.7118775933609959
0.6788718456209797,0.7116182572614108
0.6795539033457249,0.7110995850622407
0.6791656319841073,0.7092842323651453
0.6791656319841073,0.7092842323651453
0.6798507462686567,0.7087655601659751
0.6813872255489022,0.708246887966805
0.6813872255489022,0.708246887966805
0.6832749123685529,0.7077282157676349
0.6856279889252455,0.7064315352697096
0.6869785082174462,0.7046161825726142
0.6869785082174462,0.7046161825726142
0.6885162601626016,0.7028008298755186
0.6900689303038039,0.7009854771784232
0.6900689303038039,0.7009854771784232
0.6914402870322911,0.6996887966804979
0.6927043052333075,0.6968360995850622
0.6955053260587165,0.6942427385892116
0.6955053260587165,0.6942427385892116
0.6979057591623037,0.6913900414937759
0.6996838777660696,0.6887966804979253
0.6996838777660696,0.6887966804979253
0.701963906581741,0.6859439834024896
0.7041499330655957,0.6820539419087137
0.7065187990262375,0.6773858921161826
0.7065187990262375,0.6773858921161826
0.710989010989011,0.671161825726141
0.7140463557665456,0.6631224066390041
0.72027373823781,0.6550829875518672
0.72027373823781,0.6550829875518672
0.7247679814385151,0.6480809128630706
0.7262256349675132,0.637707468879668
0.7262256349675132,0.637707468879668
0.7319649864171446,0.6288900414937759
0.7349583461894477,0.6177385892116183
0.7387444514901712,0.604253112033195
0.7387444514901712,0.604253112033195
0.7453598176489743,0.5936203319502075
0.7485790705449682,0.5806535269709544
0.7485790705449682,0.5806535269709544
0.7508509189925119,0.5720954356846473
0.7547103977669225,0.5609439834024896
0.7581512002866356,0.5487551867219918
0.7581512002866356,0.5487551867219918
0.7619400222139948,0.5337136929460581
0.7696435415868149,0.520746887966805
0.7696435415868149,0.520746887966805
0.7740916271721959,0.508298755186722
0.7789646672144618,0.491701244813278
0.7833763996554695,0.4717323651452282
0.7833763996554695,0.4717323651452282
0.7872050816696915,0.449948132780083
0.7924976258309592,0.4328319502074689
0.7958354494667343,0.40637966804979253
0.7958354494667343,0.40637966804979253
0.8060033351862146,0.37603734439834025
0.8121827411167513,0.33195020746887965
0.8121827411167513,0.33195020746887965
0.8291571753986332,0.28319502074688796
0.8365758754863813,0.22302904564315354
0.8502824858757062,0.15612033195020747
0.8502824858757062,0.15612033195020747
0.8436781609195402,0.09517634854771784
0.8571428571428571,0.04979253112033195
0.8571428571428571,0.04979253112033195
0.8715596330275229,0.024636929460580912


==> csv/res_12_22.5_T_14_SD27_FDx.csv <==
Precision,Recall
0.2303116147308782,0.3421717171717172


==> csv/res_12_22.5_T_14_SD27_FingerFlow.csv <==
Precision,Recall
0.36027874564459933,0.2175925925925926
0.36040432206343676,0.2175925925925926
0.36052998605299863,0.2175925925925926
0.36090750436300173,0.2175925925925926
0.3610335195530726,0.2175925925925926
0.3614120936735407,0.2175925925925926
0.36153846153846153,0.2175925925925926
0.3617914625612316,0.2175925925925926
0.36255259467040674,0.2175925925925926
0.3631893220934317,0.2175925925925926
0.36357243319268634,0.2175925925925926
0.36360436466033086,0.21738215488215487
0.3637323943661972,0.21738215488215487
0.36386051426558647,0.21738215488215487
0.3641496118560339,0.21717171717171718
0.3640536723163842,0.21696127946127947
0.3641822677499117,0.21696127946127947
0.3640862495581478,0.21675084175084175
0.3642477876106195,0.21654040404040403
0.36431358637814826,0.21611952861952863
0.3639914772727273,0.2156986531986532
0.3639274279615795,0.2152777777777778
0.36444602778767365,0.2152777777777778
0.3652609006433167,0.21506734006734007
0.3655221745350501,0.21506734006734007
0.3661769974919384,0.21506734006734007
0.3664395840803155,0.21506734006734007
0.3666068222621185,0.21485690235690236
0.36667866138898886,0.21443602693602692
0.3668106551475882,0.21443602693602692
0.36724386724386726,0.21422558922558924
0.36777456647398843,0.21422558922558924
0.3681735985533454,0.21422558922558924
0.3681159420289855,0.2138047138047138
0.36828737300435416,0.2135942760942761
0.3683254631311297,0.21338383838383837
0.36872727272727274,0.21338383838383837
0.36872727272727274,0.21338383838383837
0.3684018929741536,0.21296296296296297
0.3679417122040073,0.21254208754208753
0.3678832116788321,0.21212121212121213
0.3681519357195033,0.21212121212121213
0.36782449725776967,0.2117003367003367
0.3689463955637708,0.21001683501683502
0.3698835899361622,0.2072811447811448
0.37276531000380375,0.20622895622895623
0.37384615384615383,0.20454545454545456
0.37475652512660695,0.20244107744107745
0.3787519747235387,0.2018097643097643
0.3800560672807369,0.19970538720538722
0.3819585534335636,0.1978114478114478
0.38095238095238093,0.19528619528619529
0.38397328881469117,0.1936026936026936
0.3871240999576451,0.19234006734006734
0.38953238953238956,0.19107744107744107
0.39179755671902267,0.18897306397306396
0.3933628318584071,0.18707912457912457
0.3952445042620009,0.1853956228956229
0.3986238532110092,0.18287037037037038
0.4006514657980456,0.18118686868686867
0.4035171102661597,0.17866161616161616
0.4050632911392405,0.1750841750841751
0.4084367245657568,0.1731902356902357
0.41215189873417724,0.1712962962962963
0.41468459152016546,0.16877104377104377
0.4161819143310418,0.1656144781144781
0.42153679653679654,0.16393097643097643
0.4252362423568649,0.16098484848484848
0.42750716332378225,0.15698653198653198
0.43026706231454004,0.15256734006734007
0.43040293040293043,0.14835858585858586
0.43623737373737376,0.1454124579124579
0.4418300653594771,0.14225589225589225
0.44588155207624236,0.13783670033670034
0.44935805991440797,0.13257575757575757
0.45221971407072986,0.12647306397306396
0.46725949878738887,0.12163299663299663
0.46469049694856146,0.11216329966329966
0.466403162055336,0.09932659932659933
0.4540750323415265,0.07386363636363637
0.4396825396825397,0.05829124579124579
0.4419889502762431,0.050505050505050504
0.43683083511777304,0.04292929292929293
0.43287037037037035,0.03935185185185185
0.4386422976501306,0.03535353535353535
0.4447852760736196,0.030513468013468013
0.44673539518900346,0.027356902356902357
0.44140625,0.02377946127946128
0.4358974358974359,0.021464646464646464


==> csv/res_12_22.5_T_14_SD27_FingerJet.csv <==
Precision,Recall
0.0791644555936128,0.3453282828282828
0.07996278523161296,0.34364478114478114
0.08210388035569927,0.34196127946127947
0.08210388035569927,0.34196127946127947
0.08432099410014098,0.33985690235690236
0.08692828146143437,0.33796296296296297
0.08692828146143437,0.33796296296296297
0.0899098083427283,0.33564814814814814
0.0899098083427283,0.33564814814814814
0.09385362387494078,0.33354377104377103
0.09753370193203703,0.3303872053872054
0.09753370193203703,0.3303872053872054
0.10200196914998359,0.32702020202020204
0.10200196914998359,0.32702020202020204
0.10637705374547479,0.32154882154882153
0.11157239231966788,0.3167087542087542
0.11157239231966788,0.3167087542087542
0.1176330420969023,0.31165824915824913
0.1176330420969023,0.31165824915824913
0.12457279562542721,0.3068181818181818
0.13175582358898813,0.30113636363636365
0.13175582358898813,0.30113636363636365
0.13944025406907504,0.2956649831649832
0.13944025406907504,0.2956649831649832
0.14754274653188515,0.2887205387205387
0.15649032859473316,0.2826178451178451
0.15649032859473316,0.2826178451178451
0.1657814871016692,0.2758838383838384
0.1657814871016692,0.2758838383838384
0.176502957765855,0.2699915824915825
0.18835978835978837,0.2622053872053872
0.18835978835978837,0.2622053872053872
0.19891053152855728,0.25357744107744107
0.19891053152855728,0.25357744107744107
0.2108195542774982,0.24684343434343434
0.22550940438871472,0.24221380471380471
0.22550940438871472,0.24221380471380471
0.23846153846153847,0.23484848484848486
0.23846153846153847,0.23484848484848486
0.25388235294117645,0.22706228956228955
0.2710951526032316,0.22243265993265993
0.2710951526032316,0.22243265993265993
0.285194514413658,0.21443602693602692
0.285194514413658,0.21443602693602692
0.3022537820314912,0.20601851851851852
0.3193018480492813,0.19633838383838384
0.3193018480492813,0.19633838383838384
0.3373722074971602,0.1875
0.3373722074971602,0.1875
0.3546901172529313,0.17824074074074073
0.3748251748251748,0.1691919191919192
0.3748251748251748,0.1691919191919192
0.39638242894056847,0.1614057239057239
0.39638242894056847,0.1614057239057239
0.4170480549199085,0.1534090909090909
0.43956043956043955,0.14309764309764308
0.43956043956043955,0.14309764309764308
0.45336225596529284,0.13194444444444445
0.45336225596529284,0.13194444444444445
0.47732893652102226,0.12184343434343434
0.49343339587242024,0.11069023569023569
0.49343339587242024,0.11069023569023569
0.51009564293305,0.10101010101010101
0.51009564293305,0.10101010101010101
0.5272067714631197,0.09175084175084175
0.5381414701803051,0.08164983164983165
0.5381414701803051,0.08164983164983165
0.5533980582524272,0.07196969696969698
0.5533980582524272,0.07196969696969698
0.571157495256167,0.06334175084175084
0.5697940503432495,0.052398989898989896
0.5697940503432495,0.052398989898989896
0.5760869565217391,0.04461279461279461
0.5760869565217391,0.04461279461279461
0.6120401337792643,0.03851010101010101
0.6377952755905512,0.03409090909090909
0.6377952755905512,0.03409090909090909
0.645933014354067,0.028409090909090908
0.645933014354067,0.028409090909090908
0.6473988439306358,0.02356902356902357


==> csv/res_12_22.5_T_14_SD27_LEADER__ours_.csv <==
Precision,Recall
0.10131104204622585,0.5968013468013468
0.10422566290316648,0.5963804713804713
0.10772566472669177,0.5959595959595959
0.11300767508794371,0.5949074074074074
0.12031230001279918,0.5934343434343434
0.13116743686691873,0.5913299663299664
0.14648182055976983,0.5892255892255892
0.1667562563459356,0.5875420875420876
0.19020767432265162,0.5820707070707071
0.2171198229528928,0.5780723905723906
0.24589720468890894,0.5738636363636364
0.27488055301413034,0.569023569023569
0.3008789722785666,0.5618686868686869
0.32592592592592595,0.5555555555555556
0.34837159636946075,0.5492424242424242
0.36969263759828447,0.5441919191919192
0.38971149442833153,0.5372474747474747
0.4064557571864461,0.5326178451178452
0.4224662162162162,0.5263047138047138
0.43860580325548476,0.5216750841750841
0.4515535944107373,0.5168350168350169
0.4658111472897912,0.5117845117845118
0.47706968433591423,0.5056818181818182
0.48807075277663514,0.49936868686868685
0.4983043662568885,0.49473905723905726
0.509305890081016,0.48947811447811446
0.5197205318909173,0.4852693602693603
0.5283893395133256,0.4797979797979798
0.5380577427821522,0.47453703703703703
0.546298558514537,0.47053872053872053
0.5551378446115288,0.4661195286195286
0.5589363334185631,0.460016835016835
0.5654668753260302,0.4562289562289562
0.5732262382864792,0.45054713804713803
0.580098414434117,0.44654882154882153
0.5853318460680423,0.4417087542087542
0.591182364729459,0.4345538720538721
0.5976002341235002,0.4297138047138047
0.6040791841631674,0.4238215488215488
0.6110260336906586,0.4198232323232323
0.6152643102908977,0.4139309764309764
0.6191387559808612,0.40845959595959597
0.6235753826115272,0.4029882154882155
0.6278295605858855,0.3968855218855219
0.6316683656133197,0.3912037037037037
0.6364265927977839,0.3867845117845118
0.6426807760141093,0.38341750841750843
0.6475233309404164,0.37962962962962965
0.6514431859700401,0.3752104377104377
0.6570895522388059,0.37058080808080807
0.6627241510873713,0.36553030303030304
0.6652410575427683,0.3600589225589226
0.6702380952380952,0.35542929292929293
0.6729610285255122,0.352483164983165
0.6756646216768916,0.34764309764309764
0.6780366056572379,0.343013468013468
0.6818181818181818,0.33775252525252525
0.6862829943747295,0.33375420875420875
0.6899293286219081,0.3287037037037037
0.690712353471596,0.3223905723905724
0.6969138645785352,0.3183922558922559
0.6982555398396982,0.31165824915824913
0.7006277160791888,0.30534511784511786
0.703631010794897,0.30176767676767674
0.7048524262131065,0.296506734006734
0.7093973442288048,0.2922979797979798
0.7124217118997912,0.28724747474747475
0.7148958889482114,0.2817760942760943
0.7167851284855112,0.2758838383838384
0.7206954570947841,0.27041245791245794
0.7218695903058281,0.26325757575757575
0.7236686390532544,0.25736531986531985
0.7246200607902735,0.25084175084175087
0.7304565353345841,0.24579124579124578
0.7308184143222506,0.24053030303030304
0.7298013245033113,0.23190235690235692
0.7378174330816747,0.2262205387205387
0.7380281690140845,0.22053872053872053
0.7472687545520758,0.2159090909090909
0.7545454545454545,0.20959595959595959
0.7568843430369787,0.20244107744107745
0.7586206896551724,0.19444444444444445
0.7617823479005998,0.18707912457912457
0.7660142348754448,0.18118686868686867
0.7655236329935126,0.17382154882154882
0.769455252918288,0.16645622895622897
0.780040733197556,0.1611952861952862
0.782051282051282,0.15404040404040403
0.7897142857142857,0.1454124579124579
0.7917705735660848,0.13362794612794612
0.7970430107526881,0.12478956228956228
0.801762114537445,0.1148989898989899
0.8096774193548387,0.10563973063973064
0.8136882129277566,0.09006734006734007
0.814317673378076,0.0765993265993266
0.8296089385474861,0.0625
0.8369565217391305,0.04861111111111111
0.8663366336633663,0.036826599326599326


==> csv/res_12_22.5_T_14_SD27_MINDTCT.csv <==
Precision,Recall
0.11526530612244898,0.29713804713804715
0.11958869783115873,0.29124579124579125
0.12300333904882231,0.2868265993265993
0.12449429937477013,0.2849326599326599
0.12485005075205315,0.2847222222222222
0.12486157253599114,0.2847222222222222
0.12486157253599114,0.2847222222222222
0.12448979591836734,0.2824074074074074
0.125,0.2697811447811448
0.1313828621520929,0.2523148148148148
0.1398924865608201,0.23547979797979798
0.1528919444029293,0.2152777777777778
0.1680732627042557,0.19696969696969696
0.18819429318231323,0.18181818181818182
0.21263604990708787,0.16856060606060605
0.2341343191620456,0.15993265993265993
0.2543950361944157,0.1553030303030303
0.2684288905435592,0.15172558922558924
0.2746234067207416,0.14962121212121213
0.27992047713717694,0.14814814814814814
0.28182546036829464,0.14814814814814814
0.28182546036829464,0.14814814814814814
0.28182546036829464,0.14814814814814814
0.28182546036829464,0.14814814814814814
0.2821643286573146,0.14814814814814814
0.2826526486049333,0.14709595959595959
0.2809642560266002,0.14225589225589225
0.2838541666666667,0.13762626262626262
0.2883008356545961,0.13068181818181818
0.29296482412060304,0.12268518518518519
0.2974330357142857,0.11216329966329966
0.3062777425491439,0.10164141414141414
0.3125,0.09154040404040405
0.3288364249578415,0.08207070707070707
0.34075508228460794,0.07407407407407407
0.3433179723502304,0.06271043771043772
0.3629032258064516,0.056818181818181816
0.38413685847589424,0.05197811447811448
0.3945945945945946,0.046085858585858584
0.4188911704312115,0.04292929292929293
0.43792325056433407,0.040824915824915826
0.4634760705289673,0.03872053872053872
0.4776902887139108,0.0382996632996633
0.48360655737704916,0.037247474747474744
0.4943502824858757,0.036826599326599326
0.5,0.03640572390572391
0.502906976744186,0.03640572390572391
0.5073313782991202,0.03640572390572391
0.5073313782991202,0.03640572390572391
0.5073313782991202,0.03640572390572391
0.5073313782991202,0.03640572390572391
0.5073313782991202,0.03640572390572391
0.5073313782991202,0.03640572390572391
0.5073313782991202,0.03640572390572391
0.5073313782991202,0.03640572390572391
0.5059171597633136,0.03598484848484849
0.5044776119402985,0.03556397306397306
0.503030303030303,0.03493265993265993
0.49843260188087773,0.03345959595959596
0.49517684887459806,0.032407407407407406
0.4934210526315789,0.03156565656565657
0.5119453924914675,0.03156565656565657
0.5159010600706714,0.030723905723905723
0.5201465201465202,0.02988215488215488
0.5210727969348659,0.02861952861952862
0.532520325203252,0.027567340067340067
0.5541125541125541,0.026936026936026935
0.5642201834862385,0.025883838383838384
0.5615763546798029,0.023989898989898988
0.5677083333333334,0.022937710437710437
0.569060773480663,0.021675084175084174


==> csv/res_12_22.5_T_14_SD27_SourceAFIS.csv <==
Precision,Recall
0.11348887515451174,0.30913299663299665


==> csv/res_12_22.5_T_14_SD27_VeriFinger.csv <==
Precision,Recall
0.3254127449467675,0.4438131313131313
0.3255131964809384,0.4438131313131313
0.3256639901173564,0.4438131313131313
0.32571428571428573,0.4438131313131313
0.32571428571428573,0.4438131313131313
0.3260163858401608,0.4438131313131313
0.3260163858401608,0.4438131313131313
0.3260163858401608,0.4438131313131313
0.3263663105743923,0.4436026936026936
0.32666666666666666,0.4433922558922559
0.3267080745341615,0.44276094276094274
0.3267080745341615,0.44276094276094274
0.32700684505289357,0.44234006734006737
0.32802746566791513,0.44234006734006737
0.32802746566791513,0.44234006734006737
0.328689935827203,0.44191919191919193
0.32929705928605124,0.44065656565656564
0.33043478260869563,0.4398148148148148
0.33043478260869563,0.4398148148148148
0.3319013524264121,0.43897306397306396
0.33360051298493104,0.43792087542087543
0.33360051298493104,0.43792087542087543
0.336084142394822,0.43707912457912457
0.33955773955773955,0.43623737373737376
0.34184773594294243,0.4337121212121212
0.34184773594294243,0.4337121212121212
0.34513572753329963,0.43076599326599324
0.3487654320987654,0.42803030303030304
0.3487654320987654,0.42803030303030304
0.35345581802274717,0.42508417508417506
0.35872675250357655,0.42213804713804715
0.36360314270052985,0.4187710437710438
0.36360314270052985,0.4187710437710438
0.36749579203291566,0.413510101010101
0.3732002303705126,0.4090909090909091
0.3732002303705126,0.4090909090909091
0.38047138047138046,0.40425084175084175
0.38809034907597534,0.3977272727272727
0.38809034907597534,0.3977272727272727
0.3954526136846579,0.3916245791245791
0.40353200883002205,0.3846801346801347
0.4113589330880662,0.37647306397306396
0.4113589330880662,0.37647306397306396
0.41993307839388144,0.36973905723905726
0.42718204488778055,0.36047979797979796
0.42718204488778055,0.36047979797979796
0.43579057046105757,0.3520622895622896
0.4444444444444444,0.3434343434343434
0.4555048488305762,0.3360690235690236
0.4555048488305762,0.3360690235690236
0.4651860744297719,0.3261784511784512
0.4751572327044025,0.31797138047138046
0.4751572327044025,0.31797138047138046
0.48478835978835977,0.3085016835016835
0.4944521497919556,0.30008417508417506
0.5036630036630036,0.28935185185185186
0.5036630036630036,0.28935185185185186
0.5073472544470224,0.2760942760942761
0.5159313725490197,0.2657828282828283
0.5159313725490197,0.2657828282828283
0.5252525252525253,0.2516835016835017
0.5276102088167053,0.23926767676767677
0.5361179361179361,0.2295875420875421
0.5361179361179361,0.2295875420875421
0.5397245762711864,0.21443602693602692
0.546485260770975,0.20286195286195285
0.546485260770975,0.20286195286195285
0.5567901234567901,0.18981481481481483
0.5633802816901409,0.17676767676767677
0.5633802816901409,0.17676767676767677
0.5686416184971098,0.1656144781144781
0.5686427457098284,0.1534090909090909
0.5771186440677966,0.1433080808080808
0.5771186440677966,0.1433080808080808
0.5851851851851851,0.132996632996633
0.5951903807615231,0.125
0.5951903807615231,0.125
0.6052344601962922,0.1167929292929293
0.6068376068376068,0.10458754208754209
0.6164383561643836,0.0946969696969697
0.6164383561643836,0.0946969696969697
0.6223241590214067,0.08564814814814815
0.6182136602451839,0.07428451178451179
0.6182136602451839,0.07428451178451179
0.6331360946745562,0.06755050505050506
0.6316964285714286,0.05955387205387205
0.65,0.05197811447811448
0.65,0.05197811447811448
0.6666666666666666,0.04377104377104377
0.6772908366533864,0.03577441077441077
0.6772908366533864,0.03577441077441077
0.6850828729281768,0.026094276094276093


==> csv/res_12_22.5_T_14_SD302v_FDx.csv <==
Precision,Recall
0.2638773929992257,0.24365469718822036


==> csv/res_12_22.5_T_14_SD302v_FingerFlow.csv <==
Precision,Recall
0.2289537908654491,0.10523526003722743
0.22959334714858573,0.10516129827545825
0.23007583731411763,0.1050873365136891
0.23056104360063873,0.10501337475191992
0.2307880103078801,0.10487777818867645
0.23127381600435493,0.10474218162543299
0.23178862232908903,0.10456960418130493
0.23215215544410644,0.10442168065776661
0.23247882055231597,0.10418746841216424
0.23295046661880833,0.10400256400774133
0.2336096249272309,0.10387929440479272
0.23426106317840245,0.10375602480184411
0.23462096684157643,0.10362042823860064
0.2349549347813917,0.10347250471506231
0.23543784755378308,0.10333690815181884
0.23590220269280604,0.10323829246945995
0.23623004097781547,0.10304106110474218
0.23668320340184265,0.10291779150179357
0.23712952955230673,0.10276986797825524
0.2376929882138067,0.10267125229589635
0.23801752276241195,0.10247402093117858
0.2384686081911655,0.10235075132822997
0.2387354965018858,0.10221515476498651
0.23923030250498398,0.10206723124144818
0.2396533735219105,0.10193163467820471
0.24016514988515106,0.10182069203555096
0.2406089594027065,0.10169742243260234
0.2409215835331267,0.10157415282965374
0.24134691600857236,0.10133994058405138
0.24171746620726212,0.10117969010021818
0.242207581174107,0.10105642049726958
0.24266034661531624,0.10097013177520556
0.24297510841798847,0.10083453521196208
0.2432657926102503,0.10063730384724431
0.24376756142763198,0.10052636120459056
0.24406403645521046,0.10035378376046251
0.24425943736475114,0.10018120631633445
0.2445468787659677,0.10005793671338585
0.24489364273628234,0.09991001318984752
0.245220710758324,0.09977441662660405
0.24552771450265756,0.09965114702365543
0.24581226777121276,0.09949089653982225
0.2460298069875397,0.09930599213539933
0.24659890059269723,0.09898549116773295
0.2483609116453325,0.09806096914561838
0.24988099393862462,0.09706248536173465
0.25126584319669754,0.0960393476572612
0.2530511811023622,0.09507784475426205
0.25448842020957085,0.09400539920860915
0.25638760532753463,0.09301924238502028
0.2581450159434355,0.09181120027612391
0.2593626342566422,0.0904922155245738
0.26129531626885555,0.08946907782010034
0.26256880733944954,0.08819940090972966
0.2639757366982439,0.08690507007876927
0.26603261907490167,0.0858572784537061
0.26742010911925174,0.08458760154333543
0.26979448781264936,0.08350282903738768
0.27221542227662177,0.08224547908731186
0.27397031151996654,0.08076624385192856
0.27627910966247804,0.07941027821949385
0.2783877937998853,0.0778201003414568
0.2805778200425667,0.07637784598695807
0.28339324898454643,0.0748246489898056
0.2857761524396112,0.07320981719117883
0.2881474103585657,0.07132379226606511
0.29096161782913743,0.06952405606301543
0.2934567438874325,0.06761337721731198
0.2959950983122598,0.06550546700689078
0.2986598596043395,0.06345919159794386
0.30236650485436894,0.06142524314929182
0.3051571364824377,0.05900915893149908
0.3080288040917962,0.0564204972695783
0.3126430205949657,0.05389347040913181
0.3157050057317539,0.050922672978070335
0.31843947982660886,0.047088988326368604
0.3184836745987825,0.04256499389815466
0.3236371246206969,0.038127288192004734
0.3268219383921863,0.032173366369586925
0.3209465089151808,0.023741725527902074


==> csv/res_12_22.5_T_14_SD302v_FingerJet.csv <==
Precision,Recall
0.09319804276733684,0.14016986551286317
0.0939208695580243,0.13996030718785055
0.0955696576899352,0.13941792093487668
0.0955696576899352,0.13941792093487668
0.09726164924184726,0.13853037979364669
0.0994093787803316,0.1377661082553653
0.0994093787803316,0.1377661082553653
0.10200989799010202,0.13695252887590448
0.10200989799010202,0.13695252887590448
0.10468526093021932,0.13597869901261048
0.10786208800962543,0.13481996474489355
0.10786208800962543,0.13481996474489355
0.11137201590146038,0.13330374862862568
0.11137201590146038,0.13330374862862568
0.11567478760889773,0.13192312907560125
0.12051445626666059,0.13040691295933335
0.12051445626666059,0.13040691295933335
0.12566719279010086,0.12857019587539908
0.12566719279010086,0.12857019587539908
0.13174051809221068,0.12669649791058024
0.13841838828841155,0.12471185730310763
0.13841838828841155,0.12471185730310763
0.1458745584333729,0.12267790885445558
0.1458745584333729,0.12267790885445558
0.15507810652753037,0.12127263538084143
0.16430272108843538,0.11909076340865106
0.16430272108843538,0.11909076340865106
0.17453576025004597,0.11701983407911443
0.17453576025004597,0.11701983407911443
0.18600709813773578,0.11499821259075725
0.19790137317557646,0.11298891806269493
0.19790137317557646,0.11298891806269493
0.21111163249026324,0.1109179887331583
0.21111163249026324,0.1109179887331583
0.22426077662985394,0.10863750107860902
0.23821772319946896,0.10617210901963685
0.23821772319946896,0.10617210901963685
0.2535963086944721,0.10365740911948522
0.2535963086944721,0.10365740911948522
0.2703299601147114,0.10109340137815416
0.2865855846159366,0.09846775883534879
0.2865855846159366,0.09846775883534879
0.30336288716166077,0.09574350061018454
0.30336288716166077,0.09574350061018454
0.32141789451206493,0.09277270317912306
0.34004849841447493,0.08988819447012561
0.34004849841447493,0.08988819447012561
0.35910504051781256,0.08685576223758983
0.35910504051781256,0.08685576223758983
0.3781976258150811,0.083650752560926
0.3982451864489398,0.08056901248721078
0.3982451864489398,0.08056901248721078
0.4182618555325819,0.07730236800907264
0.4182618555325819,0.07730236800907264
0.43860164512338423,0.07361660688090924
0.45819506272764066,0.0697829222292075
0.45819506272764066,0.0697829222292075
0.4775120471176156,0.06596156453780062
0.4775120471176156,0.06596156453780062
0.4986130374479889,0.06204159116403486
0.5171957671957672,0.057838097703487294
0.5171957671957672,0.057838097703487294
0.5375015445446683,0.053622277282644876
0.5375015445446683,0.053622277282644876
0.5561062921657717,0.04978859263094314
0.5744384198295894,0.04570836877334418
0.5744384198295894,0.04570836877334418
0.5894551845342707,0.04134462482896343
0.5894551845342707,0.04134462482896343
0.5990847592518902,0.03711647744782614
0.6145528272133364,0.03362794768438051
0.6145528272133364,0.03362794768438051
0.6310174342961228,0.02989287871503766
0.6310174342961228,0.02989287871503766
0.6490267639902676,0.02630573326923314
0.663458110516934,0.022940473108736117
0.663458110516934,0.022940473108736117


==> csv/res_12_22.5_T_14_SD302v_LEADER__ours_.csv <==
Precision,Recall
0.1033547416885526,0.5913489392650666
0.10735929376617667,0.5900546084341063
0.11205849960901634,0.5882425452707617
0.11878004822693619,0.5865660786706606
0.12842606847800161,0.5840637057308038
0.14230367692762613,0.5813641014262293
0.16107477085022467,0.5779495334245528
0.18466485852049233,0.5740788678919665
0.21116569122467427,0.5701835484387905
0.23943302459810592,0.5665840760326911
0.2663062831656927,0.5623312747309641
0.2915979700139111,0.5581277812704165
0.3146055616231202,0.5539366147701639
0.33593555915233186,0.5500782761978724
0.35517727994355264,0.5460473601814528
0.3721869101927162,0.5420780789665076
0.3881291927673375,0.5384662796001134
0.40268443916385105,0.5347681915116551
0.41661430794660376,0.5312919887085044
0.42923478086450706,0.5275815736597512
0.4413826770672123,0.5238341777301135
0.45299512446573165,0.5199758391578221
0.4636846767050487,0.5162530971487741
0.4740105074817373,0.512715259544149
0.4835193143098018,0.5090294984159855
0.492525475870025,0.5052327946451685
0.5015152635080198,0.5018305536037868
0.5099162293096487,0.49823108119768744
0.5180259284127886,0.4945329931092292
0.5259338567689745,0.49047742317222
0.5331623008371591,0.4867423542028771
0.540359146097766,0.48332778620120065
0.5472584342347664,0.4797036598745115
0.5540775180449725,0.4759685909051687
0.5611459187258461,0.4725293689829025
0.5676885209219065,0.4691024740209312
0.5740270791861048,0.46565092513837014
0.5805962059620596,0.4621623953749245
0.5866353416060927,0.4586245577702994
0.5924707015572322,0.45492646968184114
0.5978955279969936,0.45108045806984454
0.6038711608493939,0.44765356310787324
0.609455345060893,0.44415270638413273
0.6146233153754798,0.4401834251691875
0.6196120312335867,0.43626345179542175
0.6242222775269314,0.43286121075404016
0.6293806141444812,0.4292617383479408
0.6339182361047313,0.42529245713299557
0.6385917754008699,0.42170531168719105
0.6428666199131902,0.41809351232079683
0.6482790500587453,0.41490082960442787
0.652351618265376,0.4112027415159696
0.6572938815253463,0.4077388656731137
0.6616008718818116,0.40409008542583486
0.6657099512075115,0.4002810546947228
0.6703479891644093,0.3965583126856748
0.6748013981569749,0.3926629932324988
0.678566820078283,0.38894025122345083
0.6829396325459317,0.38489700824673645
0.6870079615709648,0.3808044574288426
0.6911824553470495,0.3768475031741923
0.6954722100857728,0.37281658715777277
0.6995022085115333,0.3689582485854813
0.7034186206732711,0.3649889673705361
0.7066380122183855,0.3607361660688091
0.7109019877638271,0.35665594221121016
0.7151463640226983,0.35264968011538034
0.7191772103561518,0.34823662832982016
0.7231056577343121,0.3436140182192473
0.7270707711837512,0.3388927924263156
0.7311517830669291,0.33436879799810165
0.7348668280871671,0.3292284555551447
0.7384753766584214,0.32385390086658533
0.7421778657260031,0.319009405470705
0.7465367457149565,0.3135485620600816
0.7508484247830135,0.30818633433181714
0.7551774009908607,0.3025159325961811
0.7599949432698082,0.29642641421051985
0.7641978114751437,0.2901150105395511
0.7679576409470845,0.284272031359787
0.7724764353041988,0.27781270416527987
0.7770272659758815,0.27084797159868346
0.7817683595177202,0.2637599694291385
0.7864917983218687,0.2565117167757603
0.7909928911803765,0.2496332729312279
0.7952615109521681,0.24122628601013277
0.8005429710698226,0.23263439468461472
0.8062938927904703,0.22361105974877654
0.8119169284140453,0.21349062534669574
0.8181502258849228,0.20314830565930747
0.8245483922233405,0.19186913698950975
0.8312783162241211,0.1786792894740086
0.8384111796550422,0.1641827841672522
0.8475862553580212,0.14868779507661206
0.8571887808406333,0.13147935850498627
0.8680057388809183,0.11186716467586258
0.8818829891838741,0.08844594011562688
0.8979444644789037,0.06138826226840723
0.9236562820951729,0.03325813887553468


==> csv/res_12_22.5_T_14_SD302v_MINDTCT.csv <==
Precision,Recall
0.1419556288346915,0.23985799341740321
0.14792005016964416,0.22679141550485066
0.15263342872922628,0.22484375577826263
0.1540055131825946,0.22451092785030138
0.1541358792710899,0.22448627392971168
0.15413848849314837,0.22448627392971168
0.15414240249187433,0.22448627392971168
0.15393840422545993,0.22310565437668725
0.15525449601679148,0.20059662487827126
0.16933604459879364,0.18272253245072298
0.1863318533485763,0.1727870024530651
0.20678106708862704,0.1659208855688276
0.23150145278881976,0.16009023334935837
0.25317893729820223,0.1565893766256179
0.2724102608809363,0.15407467672546626
0.2836437024126227,0.15245984492683948
0.29108658141678684,0.15180651603121187
0.29567058936779533,0.1514490341826609
0.29803206997084547,0.15121482193705854
0.29904831625183015,0.15106689841352022
0.29977738092325756,0.15105457145322534
0.29979938347115526,0.15105457145322534
0.29979938347115526,0.15105457145322534
0.29982872522632736,0.15105457145322534
0.2998531571218796,0.15102991753263562
0.29686132299612356,0.14632101869999878
0.29069861354152643,0.1331065172639079
0.2935590791006002,0.12118634665877741
0.3011233653156691,0.10871146284037819
0.3147520548478828,0.09960183918247599
0.32999777629530797,0.0914660453878678
0.3502055498458376,0.08400823440947697
0.3690752788104089,0.0783255057135461
0.39046005473739087,0.07386314608680646
0.41265584227312263,0.07017738495864305
0.43036780886513676,0.06750243457465824
0.44634433962264153,0.06532056260246785
0.46468100422928105,0.06365642296266164
0.47871440654073866,0.06279353574202137
0.49139111719819994,0.06191832156108625
0.5048062329252251,0.06149920491106098
0.5145107794361525,0.06119103090368946
0.521390937829294,0.06099379953897169
0.5248989146626942,0.06080889513454877
0.5280694236125991,0.060759587293369326
0.5309801381692574,0.060636317690420716
0.5324013870827915,0.06056235592865156
0.5338264085273005,0.06050072112717725
0.5338264085273005,0.06050072112717725
0.5338264085273005,0.06050072112717725
0.5338264085273005,0.06050072112717725
0.5338264085273005,0.06050072112717725
0.5338844773196998,0.06050072112717725
0.5338411316648531,0.060476067206587526
0.5337396604266434,0.060451413285997804
0.5325611888111889,0.06008160447715198
0.527364297705652,0.058084636909384514
0.523621131021643,0.055471321326874004
0.5171526586620926,0.05203209940460782
0.5117809661708569,0.047927221626419145
0.5076617480136209,0.044105863935012264
0.50526958912479,0.04077758465539982
0.5040214477211796,0.03707949656694156
0.5056652046783626,0.034108699135880084
0.5143376413570274,0.031396767871010686
0.5177541056369286,0.028758798367910458
0.5215773809523809,0.025923597500092453
0.5244281276475572,0.022891165267556673
0.5286583413384566,0.02035181144681533


==> csv/res_12_22.5_T_14_SD302v_SourceAFIS.csv <==
Precision,Recall
0.12416074662209221,0.2197527211764851


==> csv/res_12_22.5_T_14_SD302v_VeriFinger.csv <==
Precision,Recall
0.32259786315894223,0.4395670771544445
0.32260078164579864,0.4395670771544445
0.32260078164579864,0.4395670771544445
0.32260078164579864,0.4395670771544445
0.3226004903512978,0.43955475019414963
0.32260603647944414,0.4395424232338548
0.32260603647944414,0.4395424232338548
0.32260837306937146,0.439517769313265
0.3226107099552998,0.4394931153926753
0.32260078729469255,0.43944380755149587
0.32261130067246513,0.4393944997103164
0.32265773513171,0.43938217275002156
0.32265773513171,0.43938217275002156
0.3227152959498737,0.439345191869137
0.3227752366287759,0.4392835570676627
0.3228729622212355,0.43920959530589354
0.3229658780750991,0.4390493448220603
0.32312341746304013,0.43888909433822715
0.32312341746304013,0.43888909433822715
0.3233142825990169,0.43863022817203506
0.3236321939499836,0.438371362005843
0.3240842089900759,0.4379768992764074
0.3246886259304644,0.4376810522293308
0.3253998109900999,0.4371756468572415
0.3253998109900999,0.4371756468572415
0.32632490602196507,0.436596279723383
0.32733149943964357,0.4356471037806787
0.32866702704717876,0.43469792783797445
0.330344147612564,0.4336624631732061
0.3320421634829386,0.4321832279378228
0.3320421634829386,0.4321832279378228
0.33423598419244643,0.4305807230994909
0.3364911024452551,0.4286577172934926
0.33920307475096084,0.4264635183610074
0.34241094090596913,0.42405976110350946
0.34590195463149476,0.42123688719598634
0.34590195463149476,0.42123688719598634
0.35002013152596967,0.4179332618369636
0.3545058400244785,0.4141735389470311
0.3591277124041887,0.4100686611688424
0.36423892356039483,0.4057665520259359
0.3697684469111091,0.4007864600668121
0.3697684469111091,0.4007864600668121
0.3758104154476302,0.3958556759488678
0.3823518766513446,0.39066602566473135
0.3896505694931324,0.38502027784968507
0.39689584435355896,0.37921427955080556
0.4041888173536719,0.37301381852249055
0.4041888173536719,0.37301381852249055
0.41149731138089696,0.36601210507500953
0.4193154034229829,0.35939252739666927
0.42788094632409057,0.3524771026712523
0.43619493177387914,0.34479740640755396
0.43619493177387914,0.34479740640755396
0.44547083740632126,0.3370560753423813
0.4536355757956805,0.3290805320316063
0.4621186576037766,0.3209817191178827
0.4707915915469398,0.31224190426882636
0.47880705978292526,0.30398284087126953
0.47880705978292526,0.30398284087126953
0.4870865243604367,0.29478692849130333
0.49586776859504134,0.2854924004289782
0.5052264808362369,0.2770484326269985
0.5144278606965174,0.2676676158426094
0.5248313764676492,0.25897710883473246
0.5248313764676492,0.25897710883473246
0.5332151644223392,0.24844988474292123
0.5427674014246452,0.23857598954673767
0.5517950245791747,0.22830763162111856
0.5603677869372226,0.21786669625137137
0.5691860071723391,0.20738878000073963
0.5691860071723391,0.20738878000073963
0.5780332148814272,0.19650407406037745
0.5873658005290182,0.18613710045239945
0.5962370333039352,0.17500585530614005
0.6050909090909091,0.16409649544518817
0.613391887891049,0.15323644342541573
0.613391887891049,0.15323644342541573
0.6217903859611348,0.14238871836593814
0.6312647754137116,0.13166426290940916
0.6400026205450734,0.12042207512049603
0.6493791088385683,0.10958667702131332
0.6588196559387604,0.09866499020006657
0.6588196559387604,0.09866499020006657
0.6665102749366614,0.0875583989743969
0.6784270890223921,0.076562750391381
0.6901408450704225,0.06523427388040383
0.6969893169310456,0.05307989102967099
0.7051254557152048,0.04053104544950261
0.7051254557152048,0.04053104544950261
0.7174454828660436,0.02838898955906463


==> csv/res_16_30.0_I_14_FVC2002-DB1_FDx.csv <==
Precision,Recall
0.8766792047286405,0.8462136929460581


==> csv/res_16_30.0_I_14_FVC2002-DB1_FingerFlow.csv <==
Precision,Recall
0.5920679886685553,0.48781120331950206
0.5928030303030303,0.4870331950207469
0.5931558935361216,0.4854771784232365
0.5935217529374405,0.4846991701244813
0.5945859872611465,0.4841804979253112
0.5953978906999041,0.48314315352697096
0.5962712954034073,0.48106846473029047
0.5970293832741362,0.4795124481327801
0.5987674343172235,0.4787344398340249
0.6001300390117035,0.4787344398340249
0.6001304631441617,0.47717842323651455
0.6017670157068062,0.4769190871369295
0.602757715036113,0.47614107883817425
0.6043665233212041,0.4738070539419087
0.6051844466600199,0.47225103734439833
0.6062020673557853,0.47147302904564314
0.6071069393228293,0.4696576763485477
0.6092380310182063,0.46862033195020747
0.6107723577235772,0.4675829875518672
0.6112810057764186,0.466545643153527
0.6128371457835439,0.46550829875518673
0.6139869729173809,0.4644709543568465
0.6157295619179027,0.4629149377593361
0.616504854368932,0.4610995850622407
0.6171548117154811,0.45902489626556015
0.6174614305750351,0.4566908713692946
0.6187610619469026,0.4533195020746888
0.6207264957264957,0.4520228215767635
0.6209735146743021,0.449948132780083
0.6216702663786897,0.4478734439834025
0.6223750905141202,0.445798755186722
0.6233151183970856,0.44372406639004147
0.6245407788390889,0.4408713692946058
0.6259259259259259,0.4382780082987552
0.6265870052277819,0.43516597510373445
0.6281085154483798,0.4323132780082988
0.6284298780487805,0.4276452282157676
0.6290881108118507,0.42401452282157676
0.6330346708219712,0.42142116182572614
0.6336750788643533,0.41675311203319504
0.6364724660814046,0.41364107883817425
0.6362535324989907,0.4087136929460581
0.6382978723404256,0.4045643153526971
0.6412908564335954,0.4019709543568465
0.6417536534446764,0.3985995850622407
0.642706131078224,0.3941908713692946
0.6445396145610278,0.3903008298755187
0.6479791395045632,0.3866701244813278
0.6516357206012379,0.3822614107883817
0.6564472497745717,0.3775933609958506
0.6576659038901602,0.37266597510373445
0.6612072999532054,0.3664419087136929
0.6628571428571428,0.36099585062240663
0.6663414634146342,0.35425311203319504
0.6671686746987951,0.3446576763485477
0.67146529562982,0.3386929460580913
0.6744063324538259,0.33143153526970953
0.6827927432655305,0.3220954356846473
0.6894767107533065,0.31094398340248963
0.6960960960960961,0.3005705394190871
0.6996173469387755,0.28449170124481327
0.7081081081081081,0.2717842323651452
0.7132352941176471,0.25155601659751037
0.7249163879598662,0.22484439834024897
0.711595639246779,0.1862033195020747
0.7037444933920705,0.16571576763485477
0.6976190476190476,0.15197095435684646
0.6965428937259923,0.14107883817427386
0.6953551912568307,0.13200207468879668
0.7008797653958945,0.12396265560165975
0.6995305164319249,0.11592323651452283
0.6976351351351351,0.1071058091286307
0.6935483870967742,0.10036307053941909
0.6946564885496184,0.09439834024896265
0.6935483870967742,0.08921161825726141
0.6937901498929336,0.08402489626556017
0.7069351230425056,0.08195020746887967
0.7132701421800948,0.07806016597510373
0.715,0.0741701244813278
0.7161458333333334,0.07131742738589211
0.7226890756302521,0.06690871369294606
0.7138643067846607,0.06275933609958506
0.721875,0.05990663900414938
0.7161716171617162,0.05627593360995851
0.7142857142857143,0.05316390041493776
0.72265625,0.04797717842323652
0.7219917012448133,0.04512448132780083
0.73568281938326,0.04330912863070539
0.7429906542056075,0.041234439834024895
0.7474226804123711,0.03760373443983402
0.7445652173913043,0.035529045643153526
0.7515151515151515,0.032157676348547715
0.7482993197278912,0.028526970954356846
0.7555555555555555,0.026452282157676348
0.7542372881355932,0.02308091286307054


==> csv/res_16_30.0_I_14_FVC2002-DB1_FingerJet.csv <==
Precision,Recall
0.7322064056939501,0.8537344398340249
0.7338386090057958,0.8537344398340249
0.7394429469901168,0.8537344398340249
0.7394429469901168,0.8537344398340249
0.7433928168059634,0.8534751037344398
0.7476678043230944,0.8521784232365145
0.7476678043230944,0.8521784232365145
0.751545683535608,0.8511410788381742
0.751545683535608,0.8511410788381742
0.756519732287099,0.850103734439834
0.7632253553950128,0.8493257261410788
0.7632253553950128,0.8493257261410788
0.7688513037350246,0.8488070539419087
0.7688513037350246,0.8488070539419087
0.7741935483870968,0.8464730290456431
0.7791059048529764,0.8451763485477178
0.7791059048529764,0.8451763485477178
0.7835623041696794,0.8431016597510373
0.7835623041696794,0.8431016597510373
0.7888455918168534,0.8399896265560166
0.7944868323898597,0.8371369294605809
0.7944868323898597,0.8371369294605809
0.8016961835869294,0.8335062240663901
0.8016961835869294,0.8335062240663901
0.8079153012351903,0.8311721991701245
0.8156281920326864,0.8283195020746889
0.8156281920326864,0.8283195020746889
0.8230271668822768,0.8249481327800829
0.8230271668822768,0.8249481327800829
0.8299266247379455,0.8213174273858921
0.836436170212766,0.8156120331950207
0.836436170212766,0.8156120331950207
0.8398710370768404,0.8106846473029046
0.8398710370768404,0.8106846473029046
0.8445652173913043,0.8060165975103735
0.8508820286659317,0.8005705394190872
0.8508820286659317,0.8005705394190872
0.8555493586168432,0.7956431535269709
0.8555493586168432,0.7956431535269709
0.8609776773099745,0.7901970954356846
0.8656545402463478,0.7837136929460581
0.8656545402463478,0.7837136929460581
0.8700959023539668,0.7764522821576764
0.8700959023539668,0.7764522821576764
0.8729411764705882,0.7697095435684648
0.8796157310117082,0.7598547717842323
0.8796157310117082,0.7598547717842323
0.8850152905198777,0.7505186721991701
0.8850152905198777,0.7505186721991701
0.8915550015581178,0.7419605809128631
0.896936821952776,0.7289937759336099
0.896936821952776,0.7289937759336099
0.9022950819672131,0.7136929460580913
0.9022950819672131,0.7136929460580913
0.9067567567567567,0.696058091286307
0.9107703032415476,0.6776452282157677
0.9107703032415476,0.6776452282157677
0.913861744480637,0.6548236514522822
0.913861744480637,0.6548236514522822
0.9224659606656581,0.6325207468879668
0.9284584980237154,0.6091804979253111
0.9284584980237154,0.6091804979253111
0.9336082474226804,0.5871369294605809
0.9336082474226804,0.5871369294605809
0.9389815627743635,0.5547199170124482
0.9431123648330982,0.5202282157676349
0.9431123648330982,0.5202282157676349
0.9459868753154972,0.48599585062240663
0.9459868753154972,0.48599585062240663
0.9480874316939891,0.449948132780083
0.952465834818776,0.4157157676348548
0.952465834818776,0.4157157676348548
0.9519538757206919,0.3853734439834025
0.9519538757206919,0.3853734439834025
0.9555873925501432,0.345954356846473
0.9581320450885669,0.3086099585062241
0.9581320450885669,0.3086099585062241
0.9590163934426229,0.2730809128630705
0.9590163934426229,0.2730809128630705
0.9617373319544984,0.2411825726141079
0.9656804733727811,0.21161825726141079
0.9656804733727811,0.21161825726141079
0.9736842105263158,0.18231327800829875
0.9736842105263158,0.18231327800829875
0.9836601307189542,0.15612033195020747
0.982421875,0.13044605809128632
0.982421875,0.13044605809128632
0.9839816933638444,0.11151452282157677
0.9839816933638444,0.11151452282157677
0.9862258953168044,0.09284232365145229
0.9863013698630136,0.07468879668049792
0.9863013698630136,0.07468879668049792
0.9872340425531915,0.06016597510373444
0.9872340425531915,0.06016597510373444
0.9835164835164835,0.04642116182572614
0.9782608695652174,0.0350103734439834
0.9782608695652174,0.0350103734439834
0.979381443298969,0.024636929460580912
0.979381443298969,0.024636929460580912


==> csv/res_16_30.0_I_14_FVC2002-DB1_FingerNet.csv <==
Precision,Recall
0.8272494768658452,0.9227178423236515


==> csv/res_16_30.0_I_14_FVC2002-DB1_LEADER__ours_.csv <==
Precision,Recall
0.7672981878088962,0.9662863070539419
0.7797781034121833,0.9660269709543569
0.7871485943775101,0.9657676348547718
0.7920034028073161,0.9657676348547718
0.797427652733119,0.9647302904564315
0.8011632916846188,0.9644709543568465
0.8035444132267128,0.9642116182572614
0.8058084091894235,0.9642116182572614
0.8076923076923077,0.9639522821576764
0.8096275321280767,0.9639522821576764
0.8115720524017467,0.9639522821576764
0.8135259356533159,0.9639522821576764
0.8142387732749179,0.9639522821576764
0.8172421376731911,0.9636929460580913
0.8194046306504962,0.9636929460580913
0.8210340256296951,0.9636929460580913
0.8230343300110742,0.9636929460580913
0.8243123336291038,0.9636929460580913
0.8261449533125834,0.9636929460580913
0.8278012920472265,0.9636929460580913
0.8300201027473755,0.9636929460580913
0.8324372759856631,0.9636929460580913
0.8331838565022421,0.9636929460580913
0.834681042228212,0.9636929460580913
0.8361836183618362,0.9636929460580913
0.8377707581227437,0.9629149377593361
0.8393665158371041,0.9621369294605809
0.8404713346929527,0.9618775933609959
0.8420813451488298,0.9610995850622407
0.8441558441558441,0.9608402489626556
0.845626855446449,0.9603215767634855
0.846945778997941,0.9600622406639004
0.8486932599724897,0.9600622406639004
0.8496326905417815,0.9598029045643154
0.8519456596822473,0.9595435684647303
0.8541089566020313,0.9595435684647303
0.8544025883984284,0.9587655601659751
0.8565801668211307,0.9587655601659751
0.8581049698095681,0.958246887966805
0.8595022098162364,0.958246887966805
0.8608391608391608,0.9577282157676349
0.8632538569424965,0.9577282157676349
0.8642639831500117,0.9577282157676349
0.8657592114527106,0.9566908713692946
0.8665413533834586,0.9564315352697096
0.8681422180362609,0.9561721991701245
0.8684892764553382,0.9556535269709544
0.8708914637030031,0.9551348547717843
0.8720379146919431,0.9543568464730291
0.8734839476813318,0.9525414937759336
0.8755067970426902,0.9520228215767634
0.8769120458891013,0.9515041493775933
0.8785697144228461,0.9494294605809128
0.8802308802308803,0.9491701244813278
0.8815726000964785,0.9478734439834025
0.8836196467457053,0.9470954356846473
0.8850072780203785,0.946058091286307
0.8869163424124513,0.945798755186722
0.8885365853658537,0.9447614107883817
0.8905752753977968,0.9434647302904564
0.8928746928746929,0.9424273858921162
0.8946719289590528,0.9406120331950207
0.8963897131552918,0.9400933609958506
0.898683883784455,0.9385373443983402
0.8992035838725734,0.9369813278008299
0.8999750561237216,0.9356846473029046
0.9018773466833542,0.9343879668049793
0.9022858578246672,0.9315352697095436
0.9032989171493326,0.9302385892116183
0.9056412850999241,0.9284232365145229
0.9071537290715372,0.9273858921161826
0.9087898089171974,0.9250518672199171
0.9114636642784033,0.9237551867219918
0.9124068841510403,0.921161825726141
0.9151405726076863,0.9201244813278008
0.9168609168609169,0.9180497925311203
0.9188978424746556,0.916753112033195
0.9205851619644723,0.9139004149377593
0.9217231415812976,0.9100103734439834
0.9230769230769231,0.9056016597510373
0.9245283018867925,0.9022302904564315
0.9260347129506008,0.8993775933609959
0.9282258064516129,0.89548755186722
0.9303145336225597,0.8897821576763485
0.9334064127158126,0.883298755186722
0.9355106559645724,0.8765560165975104
0.9387412587412587,0.8703319502074689
0.9431721798134012,0.8651452282157677
0.9460390355912744,0.8547717842323651
0.9491228070175438,0.841804979253112
0.9511177347242921,0.8275414937759336
0.9538931297709924,0.8101659751037344
0.9578914535246413,0.7964211618257261
0.9629629629629629,0.7686721991701245
0.9693146948516876,0.737292531120332
0.9735315445975344,0.6963174273858921
0.978481526593585,0.625
0.9823615874571289,0.5199688796680498
0.9879154078549849,0.3392116182572614
0.9945054945054945,0.09387966804979253


==> csv/res_16_30.0_I_14_FVC2002-DB1_LatentAFIS.csv <==
Precision,Recall
0.8699602498580352,0.7946058091286307
0.8706283764572078,0.7940871369294605
0.8715831435079726,0.7938278008298755
0.8730385164051355,0.7935684647302904
0.8757159221076747,0.7930497925311203
0.879136690647482,0.7922717842323651
0.8829141370338248,0.79201244813278
0.8879511059371362,0.7912344398340249
0.8925014645577036,0.7901970954356846
0.8957290132547865,0.7886410788381742
0.8981645944345766,0.7868257261410788
0.9002375296912114,0.7863070539419087
0.9029850746268657,0.7844917012448133
0.9063063063063063,0.7826763485477178
0.9082956259426848,0.7808609958506224
0.9094488188976378,0.7787863070539419
0.9103888213851762,0.7772302904564315
0.9125916870415648,0.7743775933609959
0.914900153609831,0.7723029045643154
0.91725841309046,0.77048755186722
0.9184496124031007,0.7681535269709544
0.9190877850671665,0.7629668049792531
0.9220820189274448,0.7580394190871369
0.924203821656051,0.7525933609958506
0.9255694578119987,0.7481846473029046
0.9272727272727272,0.7406639004149378
0.9288057742782152,0.7341804979253111
0.9324459234608985,0.7266597510373444
0.9340289464826658,0.7196576763485477
0.936556927297668,0.708246887966805
0.9366124004156564,0.7012448132780082
0.9382022471910112,0.6929460580912863
0.9407988587731811,0.6841286307053942
0.9416455237404857,0.6737551867219918
0.9429097605893186,0.6639004149377593
0.9449231922068191,0.654045643153527
0.9456480425693653,0.6452282157676349
0.9462074303405573,0.6340767634854771
0.9481132075471698,0.6255186721991701
0.9486973947895792,0.6138485477178424
0.9505516959542296,0.6032157676348547
0.9525197834235735,0.5931016597510373
0.954390451832907,0.5806535269709544
0.9560632688927944,0.5643153526970954
0.9592575826165686,0.5495331950207469
0.9608574091332712,0.5347510373443983
0.9620921305182342,0.5199688796680498
0.9647992067426872,0.5046680497925311
0.9665809768637532,0.487551867219917
0.9682371625198518,0.4743257261410788
0.9687842278203724,0.4587655601659751
0.9681274900398407,0.44113070539419086
0.9697508896797153,0.42401452282157676
0.9702417854928704,0.4058609958506224
0.9694209499024072,0.38641078838174275
0.9697386519944979,0.36566390041493774
0.9702251270878722,0.34647302904564314
0.9724137931034482,0.329097510373444
0.9718196457326892,0.3130186721991701
0.9743808710503843,0.295902489626556
0.9744058500914077,0.27645228215767637
0.9774288518155054,0.258298755186722
0.9819148936170212,0.23936721991701246
0.9817142857142858,0.22276970954356848
0.9824341279799247,0.20306016597510373
0.9835616438356164,0.1862033195020747
0.9849397590361446,0.1696058091286307
0.9850746268656716,0.15404564315352698
0.9835164835164835,0.13926348547717843
0.9857142857142858,0.12525933609958506
0.988399071925754,0.11047717842323651
0.9896907216494846,0.0995850622406639
0.9915730337078652,0.09154564315352696
0.9935064935064936,0.07935684647302904
0.9925373134328358,0.06898340248962656
0.991304347826087,0.05912863070539419
0.9950248756218906,0.05186721991701245
0.9942857142857143,0.04512448132780083
0.993421052631579,0.0391597510373444
0.9925925925925926,0.03475103734439834
0.991304347826087,0.029564315352697094
0.989247311827957,0.023858921161825725
0.9879518072289156,0.021265560165975105


==> csv/res_16_30.0_I_14_FVC2002-DB1_MINDTCT.csv <==
Precision,Recall
0.8201189296333002,0.858402489626556
0.8223438666334909,0.8571058091286307
0.8226932668329177,0.8555497925311203
0.8229270729270729,0.85451244813278
0.823088455772114,0.854253112033195
0.823088455772114,0.854253112033195
0.823294176455886,0.854253112033195
0.8299697275479314,0.8532157676348547
0.833843797856049,0.8472510373443983
0.8373292085589069,0.8423236514522822
0.8391881342701015,0.8363589211618258
0.8403669724770643,0.8314315352697096
0.8435266084193804,0.8262448132780082
0.8432576769025367,0.8189834024896265
0.8489851150202977,0.8135373443983402
0.8511159499183452,0.8109439834024896
0.85420663195396,0.808350622406639
0.8564725365719017,0.8047199170124482
0.8636871508379889,0.8018672199170125
0.8703023452952812,0.7987551867219918
0.8757852655625357,0.7953838174273858
0.8762857142857143,0.7953838174273858
0.8762857142857143,0.7953838174273858
0.8762857142857143,0.7953838174273858
0.8782234957020058,0.7948651452282157
0.879757785467128,0.7912344398340249
0.8806966618287373,0.7868257261410788
0.8828353837141183,0.7816390041493776
0.8852071005917159,0.7759336099585062
0.8868994330050731,0.770746887966805
0.8883524441762221,0.7634854771784232
0.8906487968321657,0.758298755186722
0.8927580893682588,0.7512966804979253
0.8950482715664901,0.7453319502074689
0.8955646429694872,0.7383298755186722
0.8975826972010178,0.7318464730290456
0.8992297817715019,0.7266597510373444
0.9031942633637549,0.7186203319502075
0.9042448173741362,0.7126556016597511
0.9056666666666666,0.7046161825726142
0.9083530605343253,0.6965767634854771
0.9115622849277357,0.6869813278008299
0.915438596491228,0.6766078838174274
0.9220593493028244,0.6688278008298755
0.9248092989466037,0.6602697095435685
0.9285714285714286,0.654045643153527
0.9322351179333583,0.645746887966805
0.9347743648084945,0.6392634854771784
0.9347743648084945,0.6392634854771784
0.9347743648084945,0.6392634854771784
0.9347743648084945,0.6392634854771784
0.9347743648084945,0.6392634854771784
0.9347743648084945,0.6392634854771784
0.9347743648084945,0.6392634854771784
0.9349562571319894,0.6374481327800829
0.9351887152115897,0.6361514522821576
0.9353728489483748,0.6343360995850622
0.9362763915547025,0.6325207468879668
0.9362934362934363,0.6288900414937759
0.9366251944012441,0.6247406639004149
0.9378197560015742,0.6179979253112033
0.9375993640699523,0.6117738589211619
0.9402985074626866,0.60451244813278
0.9396799343455068,0.5938796680497925
0.9410288582183187,0.5835062240663901
0.9419051687313114,0.5718360995850622
0.9439617723718505,0.5635373443983402
0.9438301636444051,0.5534232365145229
0.9456179775280898,0.5456431535269709
0.9451927542963307,0.5277489626556017
0.9448441247002398,0.5108921161825726
0.9447186574531096,0.49636929460580914
0.9463019250253293,0.48443983402489627
0.9450261780104712,0.46810165975103735
0.9461663947797716,0.4512448132780083
0.9468024900962083,0.43386929460580914
0.9472759226713533,0.41934647302904565
0.947528981086028,0.40274896265560167
0.9464968152866242,0.3853734439834025
0.9446297531687792,0.36721991701244816
0.9446002805049089,0.3493257261410788
0.9445266272189349,0.33117219917012447
0.946498819826908,0.3119813278008299
0.9469759734879868,0.29642116182572614
0.9469026548672567,0.2774896265560166
0.9456625357483317,0.2572614107883817
0.9453044375644994,0.237551867219917
0.9434389140271493,0.21628630705394192
0.9453416149068323,0.19735477178423236
0.9506172839506173,0.17971991701244813
0.9470404984423676,0.15767634854771784
0.9471830985915493,0.1395228215767635
0.9442231075697212,0.1229253112033195
0.9493087557603687,0.10684647302904564
0.953551912568306,0.09050829875518672
0.9488054607508533,0.0720954356846473
0.9565217391304348,0.05705394190871369
0.956989247311828,0.04616182572614108
0.9572649572649573,0.029045643153526972


==> csv/res_16_30.0_I_14_FVC2002-DB1_MinutiaeNet.csv <==
Precision,Recall
0.6555045871559633,0.37059128630705396
0.6558054153281322,0.37059128630705396
0.6558054153281322,0.37059128630705396
0.6558054153281322,0.37059128630705396
0.6558054153281322,0.37059128630705396
0.6558054153281322,0.37059128630705396
0.6558054153281322,0.37059128630705396
0.6558054153281322,0.37059128630705396
0.6558054153281322,0.37059128630705396
0.6558054153281322,0.37059128630705396
0.6558054153281322,0.37059128630705396
0.6558054153281322,0.37059128630705396
0.6558054153281322,0.37059128630705396
0.6558054153281322,0.37059128630705396
0.6556473829201102,0.3703319502074689
0.6556473829201102,0.3703319502074689
0.6556473829201102,0.3703319502074689
0.6556473829201102,0.3703319502074689
0.6556473829201102,0.3703319502074689
0.6556473829201102,0.3703319502074689
0.6556473829201102,0.3703319502074689
0.6556473829201102,0.3703319502074689
0.6559485530546624,0.3703319502074689
0.6559485530546624,0.3703319502074689
0.6557904411764706,0.37007261410788383
0.6557904411764706,0.37007261410788383
0.6560919540229885,0.37007261410788383
0.6573007830492861,0.37007261410788383
0.6575911398246423,0.3695539419087137
0.6578947368421053,0.3695539419087137
0.6583448913546001,0.36929460580912865
0.6595646132468735,0.36929460580912865
0.6590909090909091,0.36851659751037347
0.659702878365831,0.36851659751037347
0.6600092893636786,0.36851659751037347
0.6609302325581395,0.36851659751037347
0.6624708624708625,0.36851659751037347
0.6623134328358209,0.3682572614107884
0.6619981325863679,0.3677385892116183
0.6627634660421545,0.36696058091286304
0.6622889305816135,0.36618257261410786
0.6624413145539906,0.3659232365145228
0.6633756464503996,0.3659232365145228
0.6633663366336634,0.36488589211618255
0.6643059490084986,0.36488589211618255
0.6646139270487921,0.3638485477178423
0.6655566127497621,0.36281120331950206
0.6673049305887985,0.36151452282157676
0.6681096681096681,0.36021784232365145
0.670377541142304,0.3591804979253112
0.6713592233009709,0.3586618257261411
0.6715328467153284,0.3578838174273859
0.6741682974559687,0.3573651452282158
0.674852652259332,0.35632780082987553
0.6747166091670774,0.3550311203319502
0.6772277227722773,0.35477178423236516
0.6772591857000994,0.3537344398340249
0.678963110667996,0.3532157676348548
0.6800401203610833,0.3516597510373444
0.6809692074709742,0.34984439834024894
0.6820253164556962,0.3493257261410788
0.6829268292682927,0.34854771784232363
0.683699540112417,0.34699170124481327
0.6834791559444159,0.34439834024896265
0.6843198338525441,0.34180497925311204
0.6846234309623431,0.3394709543568465
0.68753287743293,0.33895228215767637
0.6885593220338984,0.33713692946058094
0.6898024559530166,0.3350622406639004
0.6915236051502146,0.3342842323651452
0.6931388438681794,0.33272821576763484
0.6938997821350763,0.3303941908713693
0.6935749588138386,0.3275414937759336
0.6968854282536151,0.324948132780083
0.6980281690140845,0.32131742738589214
0.6973310618966496,0.3184647302904564
0.6989678899082569,0.31613070539419086
0.7022016222479722,0.31431535269709543
0.704093567251462,0.31224066390041494
0.706855791962175,0.31016597510373445
0.7070405727923628,0.3073132780082988
0.7078313253012049,0.30471991701244816
0.7081048141377209,0.3013485477178423
0.7097772277227723,0.2974585062240664
0.7110552763819096,0.29356846473029047
0.7131931166347992,0.29019709543568467
0.7160413971539457,0.2870850622406639
0.7196569920844327,0.2829356846473029
0.7225981055480379,0.2769709543568465
0.7240663900414938,0.27152489626556015
0.7247311827956989,0.26218879668049794
0.7302533532041728,0.254149377593361
0.7361867704280156,0.24533195020746887
0.7370583401807724,0.23262448132780084
0.7403760071620412,0.21447095435684646
0.7441176470588236,0.19683609958506224
0.7595936794582393,0.17453319502074688
0.7810320781032078,0.14522821576763487
0.8098039215686275,0.1071058091286307
0.8768115942028986,0.06275933609958506


==> csv/res_16_30.0_I_14_FVC2002-DB1_SourceAFIS.csv <==
Precision,Recall
0.8356287425149701,0.7238070539419087


==> csv/res_16_30.0_I_14_FVC2002-DB1_VeriFinger.csv <==
Precision,Recall
0.8358245528056849,0.8845954356846473
0.8357843137254902,0.8843360995850622
0.8357843137254902,0.8843360995850622
0.8359892130424124,0.8843360995850622
0.8359892130424124,0.8843360995850622
0.8359892130424124,0.8843360995850622
0.8359892130424124,0.8843360995850622
0.8359892130424124,0.8843360995850622
0.8359892130424124,0.8843360995850622
0.836194212849436,0.8843360995850622
0.8365243004418262,0.8838174273858921
0.8365243004418262,0.8838174273858921
0.8366895874263262,0.883558091286307
0.8366494718742323,0.883298755186722
0.8366494718742323,0.883298755186722
0.8366494718742323,0.883298755186722
0.8370607028753994,0.883298755186722
0.8371864240039351,0.8827800829875518
0.8371864240039351,0.8827800829875518
0.8375584543440807,0.8825207468879668
0.8375584543440807,0.8825207468879668
0.8379310344827586,0.8822614107883817
0.8379310344827586,0.8822614107883817
0.8378911061837891,0.8820020746887967
0.8383041656396352,0.8820020746887967
0.8383041656396352,0.8820020746887967
0.8385108481262328,0.8820020746887967
0.838884776708611,0.8817427385892116
0.8392195603852803,0.8812240663900415
0.8392195603852803,0.8812240663900415
0.8401781296387927,0.8807053941908713
0.8408921933085501,0.8799273858921162
0.8408244350633226,0.8781120331950207
0.8408244350633226,0.8781120331950207
0.8417910447761194,0.8775933609958506
0.843812375249501,0.8770746887966805
0.843812375249501,0.8770746887966805
0.8457686529794692,0.8760373443983402
0.8487289202114271,0.8744813278008299
0.8503160556257902,0.8721473029045643
0.8503160556257902,0.8721473029045643
0.8521341463414634,0.8698132780082988
0.8534592800612714,0.8669605809128631
0.8534592800612714,0.8669605809128631
0.8544336237826755,0.8646265560165975
0.8564062902810002,0.8615145228215768
0.8594440114315407,0.8578838174273858
0.8594440114315407,0.8578838174273858
0.8623036649214659,0.854253112033195
0.8638040042149632,0.8503630705394191
0.8638040042149632,0.8503630705394191
0.8649150743099787,0.8451763485477178
0.8669344042838019,0.8397302904564315
0.8698945090614011,0.8340248962655602
0.8698945090614011,0.8340248962655602
0.8744505494505495,0.8254668049792531
0.8782462999162245,0.8156120331950207
0.885657256914742,0.8054979253112033
0.885657256914742,0.8054979253112033
0.8897911832946636,0.7956431535269709
0.8913171884229178,0.7826763485477178
0.8913171884229178,0.7826763485477178
0.8973739812858437,0.7710062240663901
0.9009564949089787,0.7572614107883817
0.9064679771718452,0.741441908713693
0.9064679771718452,0.741441908713693
0.9130576359492022,0.7271784232365145
0.9170845870946172,0.7113589211618258
0.9170845870946172,0.7113589211618258
0.9203539823008849,0.7012448132780082
0.9228890439637125,0.6859439834024896
0.9254747402364744,0.6698651452282157
0.9254747402364744,0.6698651452282157
0.9289152165864495,0.6506742738589212
0.9333077807589114,0.6314834024896265
0.9333077807589114,0.6314834024896265
0.9360189573459715,0.6146265560165975
0.9400164338537387,0.5933609958506224
0.9444444444444444,0.5687240663900415
0.9444444444444444,0.5687240663900415
0.9473684210526315,0.5414937759336099
0.9506172839506173,0.5191908713692946
0.9547993905535805,0.487551867219917
0.9547993905535805,0.487551867219917
0.9616453585325181,0.4486514522821577
0.9670050761421319,0.39522821576763484
0.9670050761421319,0.39522821576763484
0.9673500379650721,0.3303941908713693
0.9708171206225681,0.25881742738589214
0.9717514124293786,0.17842323651452283
0.9717514124293786,0.17842323651452283
0.9632183908045977,0.10866182572614108
0.9776785714285714,0.05679460580912863
0.9776785714285714,0.05679460580912863
0.9908256880733946,0.028008298755186723


==> csv/res_16_30.0_I_14_SD27_FDx.csv <==
Precision,Recall
0.37535410764872523,0.5576599326599326


==> csv/res_16_30.0_I_14_SD27_FingerFlow.csv <==
Precision,Recall
0.651219512195122,0.39330808080808083
0.6514464970372952,0.39330808080808083
0.6516736401673641,0.39330808080808083
0.6523560209424084,0.39330808080808083
0.6525837988826816,0.39330808080808083
0.6529185599440755,0.3930976430976431
0.6531468531468532,0.3930976430976431
0.6532540237928621,0.3928872053872054
0.6539270687237027,0.39246632996632996
0.6550755180892167,0.39246632996632996
0.6557665260196905,0.39246632996632996
0.6561070045758536,0.39225589225589225
0.6563380281690141,0.39225589225589225
0.6565692145121522,0.39225589225589225
0.6573747353563867,0.39204545454545453
0.6574858757062146,0.3918350168350168
0.6573648887318968,0.3916245791245791
0.6574761399787911,0.39141414141414144
0.6576991150442478,0.390993265993266
0.6583894998226322,0.39057239057239057
0.6580255681818182,0.3899410774410774
0.6584845250800427,0.38952020202020204
0.6594228713929462,0.38952020202020204
0.6611865618298784,0.38930976430976433
0.6616595135908441,0.38930976430976433
0.6628448584736654,0.38930976430976433
0.6629616349946217,0.3890993265993266
0.6635547576301616,0.3888888888888889
0.6642677222022311,0.38846801346801346
0.6641468682505399,0.38825757575757575
0.6652236652236653,0.38804713804713803
0.6661849710982659,0.38804713804713803
0.6658227848101266,0.38741582491582494
0.6663043478260869,0.3869949494949495
0.6665457184325109,0.38657407407407407
0.666182346531057,0.3859427609427609
0.6665454545454546,0.38573232323232326
0.6665454545454546,0.38573232323232326
0.6665453221696396,0.3853114478114478
0.6663023679417122,0.3848905723905724
0.6664233576642336,0.38425925925925924
0.66654492330168,0.38404882154882153
0.6661791590493601,0.38341750841750843
0.6691312384473198,0.3808922558922559
0.6729252722493428,0.3771043771043771
0.6766831494864968,0.37436868686868685
0.6784615384615384,0.3712121212121212
0.6805609661082976,0.36763468013468015
0.6872037914691943,0.3661616161616162
0.6912294753704445,0.3632154882154882
0.6948394961397806,0.35984848484848486
0.6958128078817734,0.35669191919191917
0.6974123539232053,0.35164141414141414
0.7009741634900466,0.3482744107744108
0.7044187044187045,0.34553872053872053
0.7081151832460733,0.34154040404040403
0.7101769911504425,0.33775252525252525
0.7119784656796769,0.33396464646464646
0.7165137614678899,0.3287037037037037
0.7198697068403909,0.32554713804713803
0.7252851711026616,0.32112794612794615
0.7288218111002921,0.31502525252525254
0.7334987593052109,0.31102693602693604
0.739240506329114,0.30723905723905726
0.7430196483971044,0.3023989898989899
0.745637228979376,0.2967171717171717
0.7527056277056277,0.2927188552188552
0.7576431350750417,0.2868265993265993
0.7621776504297995,0.2798821548821549
0.7679525222551928,0.27230639730639733
0.7728937728937729,0.26641414141414144
0.7777777777777778,0.25925925925925924
0.7830065359477124,0.2521043771043771
0.7848876786929885,0.24263468013468015
0.7910128388017118,0.23337542087542087
0.7953348382242288,0.22243265993265993
0.8116410670978172,0.2112794612794613
0.8142981691368788,0.19654882154882156
0.8201581027667985,0.17466329966329966
0.8098318240620958,0.13173400673400673
0.8063492063492064,0.1069023569023569
0.8084714548802947,0.09238215488215488
0.8029978586723768,0.07891414141414141
0.7893518518518519,0.07175925925925926
0.7963446475195822,0.06418350168350169
0.8006134969325154,0.054924242424242424
0.8144329896907216,0.049873737373737376
0.80859375,0.043560606060606064
0.8247863247863247,0.04061447811447812
0.8398058252427184,0.03640572390572391
0.8378378378378378,0.032617845117845115
0.834319526627219,0.029671717171717172
0.8445945945945946,0.026304713804713806
0.8583333333333333,0.021675084175084174


==> csv/res_16_30.0_I_14_SD27_FingerJet.csv <==
Precision,Recall
0.13034878672391337,0.5686026936026936
0.1319655273724415,0.5671296296296297
0.13525666936135813,0.5633417508417509
0.13525666936135813,0.5633417508417509
0.138829426199551,0.5595538720538721
0.14349120433017593,0.5578703703703703
0.14349120433017593,0.5578703703703703
0.14870349492671928,0.5551346801346801
0.14870349492671928,0.5551346801346801
0.155139744197063,0.5513468013468014
0.16096166987637447,0.5452441077441077
0.16096166987637447,0.5452441077441077
0.16855923859533967,0.5404040404040404
0.16855923859533967,0.5404040404040404
0.17571707045391255,0.5311447811447811
0.18452072058714508,0.5237794612794613
0.18452072058714508,0.5237794612794613
0.1949166004765687,0.5164141414141414
0.1949166004765687,0.5164141414141414
0.20599794941900204,0.5073653198653199
0.2182119510174017,0.49873737373737376
0.2182119510174017,0.49873737373737376
0.2314410480349345,0.49074074074074076
0.2314410480349345,0.49074074074074076
0.2464781159264437,0.4823232323232323
0.26101141924959215,0.4713804713804714
0.26101141924959215,0.4713804713804714
0.27731411229135056,0.461489898989899
0.27731411229135056,0.461489898989899
0.29412573944146375,0.44991582491582494
0.3148904006046863,0.43834175084175087
0.3148904006046863,0.43834175084175087
0.33327830967315947,0.42487373737373735
0.33327830967315947,0.42487373737373735
0.35190510424155286,0.41203703703703703
0.37460815047021945,0.40235690235690236
0.37460815047021945,0.40235690235690236
0.39658119658119656,0.39057239057239057
0.39658119658119656,0.39057239057239057
0.4188235294117647,0.37457912457912457
0.44165170556552963,0.36237373737373735
0.44165170556552963,0.36237373737373735
0.4629163168205989,0.3480639730639731
0.4629163168205989,0.3480639730639731
0.48687866625501697,0.33186026936026936
0.5123203285420944,0.31502525252525254
0.5123203285420944,0.31502525252525254
0.5380537675123059,0.29903198653198654
0.5380537675123059,0.29903198653198654
0.5661641541038526,0.2845117845117845
0.593006993006993,0.2676767676767677
0.593006993006993,0.2676767676767677
0.6237726098191214,0.2539983164983165
0.6237726098191214,0.2539983164983165
0.6516018306636155,0.2396885521885522
0.6813186813186813,0.2218013468013468
0.6813186813186813,0.2218013468013468
0.7049891540130152,0.20517676767676768
0.7049891540130152,0.20517676767676768
0.7328936521022259,0.18707912457912457
0.7598499061913696,0.17045454545454544
0.7598499061913696,0.17045454545454544
0.7800212539851222,0.15446127946127947
0.7800212539851222,0.15446127946127947
0.7871825876662636,0.1369949494949495
0.8002773925104022,0.12142255892255892
0.8002773925104022,0.12142255892255892
0.8155339805825242,0.10606060606060606
0.8155339805825242,0.10606060606060606
0.8387096774193549,0.09301346801346802
0.8443935926773455,0.07765151515151515
0.8443935926773455,0.07765151515151515
0.8614130434782609,0.0667087542087542
0.8614130434782609,0.0667087542087542
0.8729096989966555,0.054924242424242424
0.9015748031496063,0.04819023569023569
0.9015748031496063,0.04819023569023569
0.9186602870813397,0.04040404040404041
0.9186602870813397,0.04040404040404041
0.930635838150289,0.03388047138047138
0.937984496124031,0.02546296296296296
0.937984496124031,0.02546296296296296
0.9607843137254902,0.020622895622895623
0.9607843137254902,0.020622895622895623


==> csv/res_16_30.0_I_14_SD27_FingerNet.csv <==
Precision,Recall
0.7507231133315804,0.6007996632996633


==> csv/res_16_30.0_I_14_SD27_LEADER__ours_.csv <==
Precision,Recall
0.15728932233058265,0.9265572390572391
0.1618918024346291,0.9263468013468014
0.16729430560310396,0.9255050505050505
0.17544771346338345,0.9236111111111112
0.186612056828363,0.9204545454545454
0.20314615133267983,0.9158249158249159
0.22620978289301596,0.9099326599326599
0.25664456787911366,0.9042508417508418
0.29246321001237796,0.8949915824915825
0.332042364843503,0.8840488215488216
0.37376014427412085,0.8722643097643098
0.41506556877096673,0.8592171717171717
0.4521072796934866,0.8442760942760943
0.4871604938271605,0.8303872053872053
0.518686599038975,0.8177609427609428
0.5482487491065047,0.8070286195286195
0.5756373072813311,0.7935606060606061
0.5962742893849365,0.7813552188552189
0.6162162162162163,0.7676767676767676
0.6362349610757254,0.7567340067340067
0.6523257951829381,0.7466329966329966
0.6703696609844857,0.7365319865319865
0.684534445106214,0.7255892255892256
0.69765528589058,0.7138047138047138
0.7089868588384909,0.7039141414141414
0.7238887672432669,0.6957070707070707
0.7351814288933964,0.6864478114478114
0.7443800695249131,0.6759259259259259
0.7551896921975663,0.6660353535353535
0.763498656242365,0.6576178451178452
0.7729323308270677,0.648989898989899
0.7783175658399386,0.6405723905723906
0.7850808555033907,0.6334175084175084
0.7927710843373494,0.6231060606060606
0.8004373974849645,0.6161616161616161
0.8064696040156163,0.6085858585858586
0.8121958202118523,0.5970117845117845
0.8185542873865964,0.5885942760942761
0.8254349130173965,0.5791245791245792
0.8318529862174578,0.5715488215488216
0.8357835470753832,0.5622895622895623
0.8398724082934609,0.5540824915824916
0.8456528817974601,0.546506734006734
0.8508655126498003,0.5378787878787878
0.8569486918110771,0.5307239057239057
0.8614958448753463,0.5235690235690236
0.8673721340388008,0.51746632996633
0.8725771715721464,0.5115740740740741
0.8776032151991231,0.5054713804713805
0.883955223880597,0.49852693602693604
0.8885921404044258,0.4901094276094276
0.8919129082426127,0.48274410774410775
0.8960317460317461,0.4751683501683502
0.8971474487746083,0.4699074074074074
0.8985685071574642,0.4623316498316498
0.9009983361064892,0.45580808080808083
0.905267629566695,0.4484427609427609
0.9086975335352662,0.44191919191919193
0.911660777385159,0.43434343434343436
0.9138863841298467,0.4265572390572391
0.9166282818977429,0.4187710437710438
0.9193776520509194,0.41035353535353536
0.9217769193626267,0.4017255892255892
0.9244357212953876,0.39646464646464646
0.9264632316158079,0.3897306397306397
0.9284984678243106,0.38257575757575757
0.9311064718162839,0.37542087542087543
0.9321943406300054,0.36742424242424243
0.9343903772553308,0.35963804713804715
0.9360628154795289,0.3512205387205387
0.9388343912290825,0.3423821548821549
0.9390532544378698,0.33396464646464646
0.9379939209726443,0.3247053872053872
0.9399624765478424,0.3162878787878788
0.940537084398977,0.3095538720538721
0.9417218543046357,0.29924242424242425
0.9457789979409746,0.289983164983165
0.9443661971830986,0.2821969696969697
0.9490167516387472,0.2742003367003367
0.9575757575757575,0.265993265993266
0.9583005507474429,0.2563131313131313
0.9597701149425287,0.2460016835016835
0.9622964867180805,0.23632154882154882
0.9644128113879004,0.2281144781144781
0.9666357738646896,0.21948653198653198
0.9669260700389105,0.20917508417508418
0.9663951120162932,0.19970538720538722
0.9647435897435898,0.1900252525252525
0.9691428571428572,0.17845117845117844
0.970074812967581,0.1637205387205387
0.9731182795698925,0.15235690235690236
0.973568281938326,0.13952020202020202
0.9741935483870968,0.1271043771043771
0.973384030418251,0.10774410774410774
0.9821029082774049,0.09238215488215488
0.9804469273743017,0.07386363636363637
0.9855072463768116,0.05723905723905724
1.0,0.04250841750841751
1.0,0.022727272727272728


==> csv/res_16_30.0_I_14_SD27_LatentAFIS.csv <==
Precision,Recall
0.6472634508348795,0.5873316498316499
0.6481653506734789,0.5873316498316499
0.6487555245405908,0.5869107744107744
0.6503153468815698,0.5858585858585859
0.6566207878500238,0.5822811447811448
0.6602779108768567,0.57996632996633
0.6636078241970539,0.5782828282828283
0.66796875,0.5757575757575758
0.676242817886585,0.5696548821548821
0.6794645112402121,0.5660774410774411
0.6823859291358654,0.5633417508417509
0.6846986089644513,0.5593434343434344
0.6905640484976279,0.5513468013468014
0.6931273308470964,0.5475589225589226
0.694974469228702,0.5441919191919192
0.7011494252873564,0.5391414141414141
0.7022160664819944,0.5334595959595959
0.7038794306447111,0.5307239057239057
0.7051534778935511,0.5269360269360269
0.7091851425280737,0.5183080808080808
0.710955710955711,0.5134680134680135
0.7131462333825702,0.507996632996633
0.7153961136023916,0.5035774410774411
0.7176506576934842,0.4936868686868687
0.7186724565756824,0.48758417508417506
0.7202137692549513,0.4821127946127946
0.7246937459703418,0.4730639730639731
0.7284031413612565,0.4684343434343434
0.7328675981370593,0.4635942760942761
0.7338056680161943,0.4577020202020202
0.7374476987447699,0.44507575757575757
0.7427046263345196,0.4391835016835017
0.7482771128037722,0.43413299663299665
0.7520325203252033,0.42824074074074076
0.7568085922516302,0.41519360269360267
0.7614571092831962,0.4090909090909091
0.7663852030558906,0.4010942760942761
0.7702145214521452,0.3928872053872054
0.7746539792387543,0.3768939393939394
0.7757009345794392,0.3667929292929293
0.7822099954149473,0.359006734006734
0.7902676399026763,0.34175084175084175
0.7964161274265804,0.3367003367003367
0.8024564994882293,0.32996632996632996
0.8078947368421052,0.32302188552188554
0.817011751538892,0.30723905723905726
0.8222735141373341,0.29987373737373735
0.8267857142857142,0.2922979797979798
0.8302696078431373,0.28514309764309764
0.8393333333333334,0.2649410774410774
0.8432580424366872,0.25925925925925924
0.84375,0.25
0.8567096285064443,0.23779461279461278
0.8578199052132701,0.22853535353535354
0.8553719008264463,0.2178030303030303
0.8654012079378774,0.21106902356902357
0.8701298701298701,0.1973905723905724
0.8752417794970987,0.19044612794612795
0.8790322580645161,0.1835016835016835
0.8866525423728814,0.17613636363636365
0.8975265017667845,0.16035353535353536
0.8993788819875776,0.15235690235690236
0.9067017082785808,0.1452020202020202
0.9188405797101449,0.1334175084175084
0.9288956127080181,0.12920875420875422
0.93026941362916,0.12352693602693603
0.9332220367278798,0.11763468013468013
0.94,0.1087962962962963
0.9388145315487572,0.10332491582491582
0.9406952965235174,0.0968013468013468
0.9392624728850325,0.09111952861952861
0.9447236180904522,0.07912457912457913
0.9410187667560321,0.07386363636363637
0.9394812680115274,0.06860269360269361
0.940809968847352,0.06355218855218855
0.9448529411764706,0.05408249158249158
0.9435483870967742,0.04924242424242424
0.947136563876652,0.045244107744107746
0.95,0.03598484848484849
0.9520958083832335,0.03345959595959596
0.9594594594594594,0.02988215488215488
0.9621212121212122,0.026725589225589225
0.9611650485436893,0.020833333333333332


==> csv/res_16_30.0_I_14_SD27_MINDTCT.csv <==
Precision,Recall
0.20138775510204082,0.5191498316498316
0.2079841009245658,0.506523569023569
0.21396985831603646,0.4989478114478115
0.21653181316660536,0.49558080808080807
0.217218787487312,0.49537037037037035
0.2172388335179033,0.49537037037037035
0.2172388335179033,0.49537037037037035
0.21725417439703154,0.49284511784511786
0.21948127925117006,0.47369528619528617
0.22781065088757396,0.4375
0.24165520690086262,0.4067760942760943
0.26079808698251383,0.3672138047138047
0.2855090680553062,0.3345959595959596
0.31757786974515356,0.3068181818181818
0.35704804884523494,0.28303872053872053
0.3915588416512631,0.26746632996632996
0.42330230954843157,0.25841750841750843
0.4426656738644825,0.2502104377104377
0.45307068366164543,0.24684343434343434
0.46242544731610336,0.24473905723905723
0.46517213771016813,0.24452861952861954
0.46517213771016813,0.24452861952861954
0.46517213771016813,0.24452861952861954
0.46517213771016813,0.24452861952861954
0.4649298597194389,0.2441077441077441
0.46461787302871005,0.24179292929292928
0.4630091438071488,0.23442760942760943
0.4674479166666667,0.22664141414141414
0.4712163416898793,0.2135942760942761
0.47537688442211057,0.19907407407407407
0.47879464285714285,0.18055555555555555
0.48826886493341787,0.16203703703703703
0.4978448275862069,0.14583333333333334
0.5126475548060708,0.12794612794612795
0.5295256534365924,0.1151094276094276
0.5426267281105991,0.09911616161616162
0.5645161290322581,0.08838383838383838
0.5878693623639192,0.07954545454545454
0.6126126126126126,0.07154882154882154
0.6386036960985626,0.06544612794612795
0.6636568848758465,0.06186868686868687
0.7002518891687658,0.0585016835016835
0.7086614173228346,0.056818181818181816
0.7213114754098361,0.05555555555555555
0.7344632768361582,0.054713804713804715
0.7427745664739884,0.05408249158249158
0.747093023255814,0.05408249158249158
0.7478005865102639,0.05366161616161616
0.7478005865102639,0.05366161616161616
0.7478005865102639,0.05366161616161616
0.7478005865102639,0.05366161616161616
0.7478005865102639,0.05366161616161616
0.7478005865102639,0.05366161616161616
0.7478005865102639,0.05366161616161616
0.7478005865102639,0.05366161616161616
0.7455621301775148,0.05303030303030303
0.746268656716418,0.05260942760942761
0.7484848484848485,0.05197811447811448
0.7523510971786834,0.050505050505050504
0.7459807073954984,0.04882154882154882
0.743421052631579,0.04755892255892256
0.7542662116040956,0.04650673400673401
0.7561837455830389,0.04503367003367004
0.7582417582417582,0.043560606060606064
0.7701149425287356,0.0422979797979798
0.7764227642276422,0.04019360269360269
0.7922077922077922,0.03851010101010101
0.8073394495412844,0.037037037037037035
0.7980295566502463,0.03409090909090909
0.8020833333333334,0.032407407407407406
0.8011049723756906,0.030513468013468013
0.7891566265060241,0.027567340067340067
0.7960526315789473,0.02546296296296296
0.7910447761194029,0.022306397306397305


==> csv/res_16_30.0_I_14_SD27_MinutiaeNet.csv <==
Precision,Recall
0.533684502356529,0.4050925925925926
0.5348707974437343,0.4050925925925926
0.5355054302422724,0.4046717171717172
0.5370008377548171,0.4046717171717172
0.5382031905961377,0.4046717171717172
0.5397137243895593,0.4046717171717172
0.5414084507042254,0.40446127946127947
0.5434229137199434,0.40425084175084175
0.5469817767653758,0.40425084175084175
0.5489130434782609,0.4038299663299663
0.5516249640494679,0.4036195286195286
0.5528970884981262,0.4036195286195286
0.5550724637681159,0.4029882154882155
0.5578548528125911,0.4027777777777778
0.5609613130128956,0.4027777777777778
0.563367799113737,0.40130471380471383
0.5678901820352134,0.40046296296296297
0.5717724947336744,0.3998316498316498
0.5755461165048543,0.3992003367003367
0.5778863775198534,0.39814814814814814
0.582716049382716,0.39730639730639733
0.5866583541147132,0.39604377104377103
0.5913098236775819,0.3952020202020202
0.5960559796437659,0.39436026936026936
0.5998715478484264,0.3930976430976431
0.6042815439506973,0.39204545454545453
0.6074461136512084,0.39141414141414144
0.6103596172880238,0.38930976430976433
0.6139008979048886,0.38846801346801346
0.6172425360617243,0.3872053872053872
0.6221166892808684,0.3859427609427609
0.6255989048596852,0.3846801346801347
0.6283246977547495,0.3827861952861953
0.631413612565445,0.3806818181818182
0.6340260655160268,0.3787878787878788
0.6371398078975453,0.3768939393939394
0.6403162055335968,0.375
0.6425979680696662,0.3726851851851852
0.6451849139509337,0.3707912457912458
0.6478405315614618,0.3693181818181818
0.6511194029850746,0.3672138047138047
0.6542232277526395,0.3651094276094276
0.6571537290715372,0.36342592592592593
0.6593533487297921,0.36047979797979796
0.662388175807079,0.3583754208754209
0.6644453155625245,0.35669191919191917
0.6656138965653375,0.3547979797979798
0.669187898089172,0.35374579124579125
0.673354735152488,0.3531144781144781
0.6753036437246963,0.351010101010101
0.680016346546792,0.3501683501683502
0.6829971181556196,0.3491161616161616
0.6852390852390853,0.3468013468013468
0.6876310272536688,0.3451178451178451
0.6895966029723991,0.34175084175084175
0.6923407917383821,0.3385942760942761
0.6950848194867334,0.3362794612794613
0.6980965028773793,0.33186026936026936
0.7003126395712371,0.32996632996632996
0.7053490480507706,0.3274410774410774
0.7076852698993595,0.32554713804713803
0.7080831408775982,0.3226010101010101
0.7101584342963654,0.3207070707070707
0.7145557655954632,0.3181818181818182
0.7187350263536176,0.31565656565656564
0.7236522583778533,0.3135521885521885
0.7296497286630489,0.31123737373737376
0.7349397590361446,0.30808080808080807
0.739440203562341,0.30576599326599324
0.7413704276146317,0.3028198653198653
0.7436164669098488,0.3002946127946128
0.7451084082496033,0.296506734006734
0.7504043126684636,0.29292929292929293
0.7532751091703057,0.2904040404040404
0.7576601671309192,0.28619528619528617
0.7589134125636672,0.2821969696969697
0.761168384879725,0.2796717171717172
0.7661195779601406,0.27504208754208753
0.7698744769874477,0.27104377104377103
0.7758094074526573,0.26725589225589225
0.7791718946047679,0.26136363636363635
0.7822736030828517,0.2563131313131313
0.7855245683930943,0.24894781144781145
0.7874231032125769,0.24242424242424243
0.7970401691331924,0.2380050505050505
0.7995674116798847,0.23337542087542087
0.8005974607916355,0.2255892255892256
0.8051044083526682,0.21906565656565657
0.8121457489878543,0.21106902356902357
0.8144416456759026,0.20412457912457913
0.8177083333333334,0.19823232323232323
0.8240740740740741,0.18728956228956228
0.8349609375,0.17992424242424243
0.8387096774193549,0.1696127946127946
0.8416289592760181,0.15656565656565657
0.8488228004956629,0.14414983164983164
0.8630705394190872,0.13131313131313133
0.8780487804878049,0.11363636363636363
0.902834008097166,0.09385521885521886
0.9193548387096774,0.05997474747474747


==> csv/res_16_30.0_I_14_SD27_SourceAFIS.csv <==
Precision,Recall
0.19615265760197775,0.5343013468013468


==> csv/res_16_30.0_I_14_SD27_VeriFinger.csv <==
Precision,Recall
0.5357197963277271,0.7306397306397306
0.5358851674641149,0.7306397306397306
0.5359789993823347,0.7304292929292929
0.5360617760617761,0.7304292929292929
0.5360617760617761,0.7304292929292929
0.536404390168496,0.7302188552188552
0.536404390168496,0.7302188552188552
0.536404390168496,0.7302188552188552
0.5369252206223873,0.7297979797979798
0.5373643410852713,0.7293771043771043
0.5377329192546584,0.7287457912457912
0.5377329192546584,0.7287457912457912
0.5384256378344742,0.7283249158249159
0.5396379525593009,0.7276936026936027
0.5396379525593009,0.7276936026936027
0.5409297229613398,0.7272727272727273
0.5423808774964617,0.7257996632996633
0.5445059288537549,0.7247474747474747
0.5445059288537549,0.7247474747474747
0.547175815433572,0.7236952861952862
0.5500160307790959,0.7220117845117845
0.5500160307790959,0.7220117845117845
0.554368932038835,0.7209595959595959
0.56003276003276,0.719486531986532
0.564604412008625,0.7163299663299664
0.564604412008625,0.7163299663299664
0.569549822964087,0.7108585858585859
0.5756172839506173,0.7064393939393939
0.5756172839506173,0.7064393939393939
0.5832020997375328,0.7013888888888888
0.5910228898426323,0.695496632996633
0.5985748218527316,0.6893939393939394
0.5985748218527316,0.6893939393939394
0.6050121563493548,0.6807659932659933
0.6120176617392974,0.6708754208754208
0.6120176617392974,0.6708754208754208
0.6219053277876807,0.6607744107744108
0.633264887063655,0.648989898989899
0.633264887063655,0.648989898989899
0.6440713982150447,0.6378367003367004
0.6562913907284769,0.6256313131313131
0.6675097723614624,0.6109006734006734
0.6675097723614624,0.6109006734006734
0.6787762906309751,0.5976430976430976
0.6897755610972569,0.5820707070707071
0.6897755610972569,0.5820707070707071
0.7012242771555093,0.5664983164983165
0.7140522875816994,0.5517676767676768
0.7273245864232744,0.5366161616161617
0.7273245864232744,0.5366161616161617
0.7406962785114045,0.5193602693602694
0.7531446540880503,0.5039983164983165
0.7531446540880503,0.5039983164983165
0.7645502645502645,0.48653198653198654
0.7766990291262136,0.4713804713804714
0.7904761904761904,0.4541245791245791
0.7904761904761904,0.4541245791245791
0.8008507347254447,0.4358164983164983
0.8112745098039216,0.41792929292929293
0.8112745098039216,0.41792929292929293
0.8278436539306104,0.3966750841750842
0.8320185614849188,0.3773148148148148
0.8432432432432433,0.3611111111111111
0.8432432432432433,0.3611111111111111
0.8538135593220338,0.3392255892255892
0.8622448979591837,0.32007575757575757
0.8622448979591837,0.32007575757575757
0.8753086419753087,0.2984006734006734
0.8853118712273642,0.2777777777777778
0.8853118712273642,0.2777777777777778
0.8923410404624278,0.2598905723905724
0.8946957878315133,0.24137205387205388
0.9067796610169492,0.22516835016835016
0.9067796610169492,0.22516835016835016
0.9166666666666666,0.20833333333333334
0.9268537074148296,0.19465488215488216
0.9268537074148296,0.19465488215488216
0.9345692475463467,0.18034511784511784
0.9426129426129426,0.16245791245791247
0.9438356164383561,0.1449915824915825
0.9438356164383561,0.1449915824915825
0.9480122324159022,0.13047138047138046
0.9509632224168126,0.11426767676767677
0.9509632224168126,0.11426767676767677
0.9546351084812623,0.10185185185185185
0.9575892857142857,0.09027777777777778
0.9578947368421052,0.0765993265993266
0.9578947368421052,0.0765993265993266
0.9647435897435898,0.06334175084175084
0.9721115537848606,0.05134680134680135
0.9721115537848606,0.05134680134680135
0.9723756906077348,0.037037037037037035
0.9590163934426229,0.02462121212121212


==> csv/res_16_30.0_I_14_SD302v_FDx.csv <==
Precision,Recall
0.4029183242997891,0.3720399886591965


==> csv/res_16_30.0_I_14_SD302v_FingerFlow.csv <==
Precision,Recall
0.4112693432027248,0.18903393612169175
0.4123045455768765,0.18884903171726883
0.41305697244487627,0.18866412731284593
0.41400308533383856,0.18856551163048704
0.4144581581445816,0.18834362634517954
0.4153783342406097,0.18812174105987203
0.4163615498114651,0.18783822097309025
0.4169475732412508,0.18754237392601358
0.4177577291231159,0.1872218729583472
0.4186040090562704,0.18688904503038595
0.4198430959443351,0.18669181366566817
0.4208739215140551,0.18640829357888639
0.42148598861225856,0.1861494274126943
0.42210155069137323,0.18589056124650222
0.42293433690950966,0.18563169508031013
0.42369443974987325,0.1854221367552975
0.42419104140172387,0.18502767402586195
0.42491849751948974,0.18476880785966987
0.4257636953182775,0.18452226865377266
0.42658599925801205,0.18426340248758058
0.4271602817385329,0.18390592063902964
0.4277385260497444,0.18358541967136324
0.42826706590274377,0.18336353438605574
0.42914102452977376,0.1830923412595688
0.429863204266172,0.18283347509337672
0.43063995580496034,0.18257460892718463
0.4314337377508166,0.18235272364187716
0.4319630430968949,0.1821185113962748
0.4326101635205355,0.1816500869050701
0.43325382100892307,0.18135423985799343
0.4341300558395131,0.18113235457268592
0.43480965782846986,0.1809227962476733
0.4353353531753104,0.1806639300814812
0.43578665077473183,0.1802817943123405
0.4365098343994739,0.18001060118585357
0.43716272934404604,0.1797517350196615
0.43766530415965377,0.17950519581376428
0.4381477464449265,0.17927098356816193
0.43869349770365,0.17897513652108527
0.4391492713666798,0.1786792894740086
0.4397873955960516,0.1784943850695857
0.44042760553085214,0.17826017282398332
0.4407219643293428,0.1778903640151375
0.4416976322820379,0.1772986699209842
0.44411489228847956,0.17535101019439617
0.4467328869283742,0.17352662007075675
0.44880188344567357,0.17154197946328414
0.45121391076115486,0.16953268493522183
0.45308015751184677,0.1673631399233263
0.4560002718129927,0.165440134117328
0.4587896852904478,0.1631719734230736
0.46057094403617865,0.16069425440380655
0.4629729632429708,0.15852470939191105
0.4651376146788991,0.15624422173736177
0.4681169730782192,0.15411165760635084
0.47156334746571943,0.15218865180035254
0.47369446609508964,0.1498342023840341
0.47709893261111996,0.1476646573721386
0.48082415340677276,0.1452732270749356
0.483796780263433,0.1426229306115405
0.48698374576489256,0.1399726341481454
0.4908938572121533,0.13722372200239144
0.4944980301589458,0.13461040641988092
0.49885615574956815,0.13171357075058862
0.5028389952843807,0.1288167350812963
0.5068725099601593,0.12546380188109413
0.5123297565002064,0.12241904268826351
0.5158632496923653,0.1188565511630487
0.5186319835125048,0.11477632730544975
0.5230028427220514,0.11112754705817092
0.5279126213592233,0.10724455456528975
0.5320966405303754,0.10289313758120384
0.5374520492630729,0.09844310491475906
0.5416905034324943,0.09337672423357124
0.5468093236530378,0.08819940090972966
0.5523507835945315,0.08167843891374826
0.555801512636045,0.07428226273683172
0.5624149837815214,0.06625741158487729
0.56824442774856,0.05593974581807872
0.55990668221963,0.04141858659073259
0.5363984674329502,0.03278971438432997
0.5350857652038316,0.02960935862825586
0.5364190012180268,0.02714396656928368
0.5412138881526637,0.02517165292210594
0.5510263081815554,0.023495186322004858
0.5574079899339415,0.0218433736424935


==> csv/res_16_30.0_I_14_SD302v_FingerJet.csv <==
Precision,Recall
0.13943233695874893,0.20970624853617348
0.14047597382722993,0.20933643972732763
0.14298268592143176,0.20858449514934113
0.14298268592143176,0.20858449514934113
0.1459011285743959,0.20780789665076488
0.14922970184302284,0.20680941286688115
0.14922970184302284,0.20680941286688115
0.15313421050215315,0.20558904379768994
0.15313421050215315,0.20558904379768994
0.15738377003596746,0.20443030952997301
0.16220241030395077,0.20274151596957707
0.16220241030395077,0.20274151596957707
0.16774804836350904,0.2007815292826942
0.16774804836350904,0.2007815292826942
0.1745606260403381,0.1990804087620034
0.1820988357522043,0.19704646031335132
0.1820988357522043,0.19704646031335132
0.19045266696386617,0.1948522613808661
0.19045266696386617,0.1948522613808661
0.19986669572016355,0.19221429187776587
0.2104528663291832,0.1896133032555502
0.2104528663291832,0.1896133032555502
0.22202189877314102,0.1867164675862579
0.22202189877314102,0.1867164675862579
0.2351550308170053,0.18389359367873476
0.24960884353741497,0.1809227962476733
0.24960884353741497,0.1809227962476733
0.26515903658760803,0.17777942137248376
0.26515903658760803,0.17777942137248376
0.28231048371017264,0.17453743081493533
0.2991406857241558,0.17079003488529765
0.2991406857241558,0.17079003488529765
0.3183801792501525,0.1672768512012623
0.3183801792501525,0.1672768512012623
0.33747264491831647,0.16348014743044512
0.357534019249917,0.15935061573166673
0.357534019249917,0.15935061573166673
0.3801381223800476,0.1553813345167215
0.3801381223800476,0.1553813345167215
0.4043906780499061,0.1512271488973534
0.42761812506726943,0.14692503975444696
0.42761812506726943,0.14692503975444696
0.45143147287427254,0.14247500708800218
0.45143147287427254,0.14247500708800218
0.47738629083920564,0.13779076217595504
0.5040104458123484,0.1332297868668565
0.5040104458123484,0.1332297868668565
0.5298914428418531,0.12816340618566868
0.5298914428418531,0.12816340618566868
0.5557599063701723,0.1229244480603528
0.5825006093102608,0.11784574041887011
0.5825006093102608,0.11784574041887011
0.6100180084039218,0.1127423788567977
0.6100180084039218,0.1127423788567977
0.6371915393654524,0.10694870751821309
0.6614326183731283,0.1007359195296032
0.6614326183731283,0.1007359195296032
0.6855256112796716,0.09469570898512136
0.6855256112796716,0.09469570898512136
0.7093322765999603,0.08826103571120397
0.7301587301587301,0.08165378499315853
0.7301587301587301,0.08165378499315853
0.755096997405165,0.0753300543618949
0.755096997405165,0.0753300543618949
0.7770893570150076,0.06957336390419487
0.797986057319907,0.06349617247882845
0.797986057319907,0.06349617247882845
0.8142355008787346,0.057110807046090506
0.8142355008787346,0.057110807046090506
0.825308396339037,0.051132231303082976
0.8380265825636405,0.04585629229688251
0.8380265825636405,0.04585629229688251
0.8542805100182149,0.0404694106480283
0.8542805100182149,0.0404694106480283
0.8667883211678832,0.035131836840353536
0.8780748663101604,0.030361303206242373
0.8780748663101604,0.030361303206242373
0.8907035175879398,0.026219444547169114
0.8907035175879398,0.026219444547169114
0.9019019019019019,0.022213182451339325


==> csv/res_16_30.0_I_14_SD302v_FingerNet.csv <==
Precision,Recall
0.7784456922387957,0.557116970526238


==> csv/res_16_30.0_I_14_SD302v_LEADER__ours_.csv <==
Precision,Recall
0.15155262641953338,0.8671153680213997
0.1572675605237542,0.8643541289153508
0.1639360430575157,0.8605697521048284
0.17341727283166003,0.8563785856045758
0.18705141271114772,0.8506835299483501
0.2066272803529078,0.8441502409920738
0.23317277961769434,0.8366431221725035
0.2662891765004441,0.827829345561678
0.3032741981136382,0.8188922993479038
0.34228978048196035,0.8099799070547193
0.37921412267438803,0.8007470137938686
0.4136998299757844,0.7918346215006842
0.4447198185331429,0.7830331718501534
0.47304550758459746,0.7745892040481738
0.4982761109062044,0.7660466205638352
0.520223777644241,0.7576889414839195
0.5405393398196277,0.7499106295378622
0.5592303122563398,0.7426623768844841
0.5767063304109112,0.7354511051119904
0.592538361247618,0.7283014681409711
0.6071543566999387,0.7205724640360933
0.6217594879615111,0.7136940201915609
0.6349534986713906,0.7069388459499772
0.6473611633446158,0.700220652589278
0.6590869173214056,0.6938599410771298
0.6698711786194963,0.6871540746767255
0.6804518688249932,0.6808796518866412
0.6903764634638676,0.6745559212553777
0.6999121946180465,0.6681705558226397
0.709123113120258,0.661316765898697
0.7174723197407508,0.6550053622277283
0.7252656385661719,0.6487186124773492
0.7331561405729232,0.6426537480122777
0.7409990385581242,0.6365395757060267
0.7490631221454502,0.6307705582880317
0.7564555829044529,0.6250878295921009
0.7632470709802909,0.619146234729978
0.7701277584204413,0.613032062423727
0.7765251257469923,0.6070781406013092
0.7828543907529298,0.6011118918185965
0.7886214728036207,0.5949730655917558
0.7947852403678268,0.5891793942531711
0.8006427604871448,0.5834843385969454
0.8065543296786519,0.5776413594171813
0.8119156833222452,0.5716627836741738
0.8166708145198563,0.5663128829062042
0.8218113466717273,0.5605068846073247
0.8265686724850712,0.554540635824612
0.8314759851412145,0.5490797924139886
0.8353456282340453,0.5432737941151091
0.8404437681773532,0.537886912466255
0.8447247482155079,0.5324630499365162
0.8496115096476761,0.5270391874067774
0.8537781545168321,0.5214674013535002
0.8576202386321703,0.5156737300149157
0.8618670556365909,0.5098554047557413
0.8660735091621651,0.5039631177347977
0.8693277130199148,0.4982803890388669
0.8731408573928259,0.49209225497084674
0.8767513232219899,0.48597808266459575
0.8806240108523626,0.4801351034848317
0.8843102536390186,0.4740455850991704
0.8875411904928837,0.468140971117932
0.89064690090989,0.4621377414543348
0.8933185231690532,0.45603589610837864
0.8964839430944249,0.44976147331829447
0.9001074919381047,0.4438568593370561
0.9029810850029276,0.4372372816587158
0.9061194842927184,0.4305807230994909
0.9093938432243732,0.4238748566990866
0.9120731017008544,0.41710735549720795
0.9150616332819723,0.4099577185261886
0.918118956599955,0.40263550411104126
0.9206171671111876,0.39570775242532946
0.9235149096031933,0.3878801326380928
0.9262696339009521,0.3801881094140996
0.9291319198695264,0.37220023914302974
0.9325242565026389,0.36371929046016543
0.9352859044712147,0.3550657643331731
0.937860068600353,0.3471641827841673
0.9405312767780634,0.3382517904909828
0.942709622661527,0.32859978058010675
0.9454877603215199,0.3189970785104101
0.9476528838158591,0.3090738754730471
0.9505897976720569,0.30000123269602946
0.9525338318364693,0.2889316223512444
0.9550352082803089,0.2775291840784981
0.9578629211485465,0.2656459943542522
0.960339412123201,0.2525177816402253
0.9629648016680733,0.2391060488394167
0.9650368172908831,0.22456023569148084
0.9670241440614785,0.20785720449194434
0.9684627974317008,0.1896502841364348
0.9716112711685756,0.17044487999704153
0.9741219963031423,0.14941508573400886
0.9763749402199904,0.12583361068993998
0.9789823008849557,0.098184238748567
0.9801658853227552,0.0670093561628638
0.983567271482369,0.035415356927135336


==> csv/res_16_30.0_I_14_SD302v_LatentAFIS.csv <==
Precision,Recall
0.6354190264751635,0.5186322004856823
0.6355203722447993,0.518558238723913
0.6365798963604957,0.5178925828679906
0.6383730134567375,0.5169434069252863
0.6442988285475845,0.5139109746927505
0.6515540572472787,0.5098430777954465
0.6554914951901637,0.5073407048555897
0.663588089653375,0.5021880354523378
0.6705031896996851,0.49622178666962513
0.6734786634121707,0.4931770274767945
0.6787987202862156,0.48647116107639016
0.6817312041192638,0.48309357395559827
0.6873600398108982,0.47674518940374494
0.6922755285690912,0.4694106480283027
0.6947263901147396,0.46573721386043415
0.6994158856563304,0.4590436744203247
0.704005535480895,0.4515119016801647
0.7062519452225334,0.4475549474255143
0.7105111204030026,0.439875251161816
0.7123961609807242,0.43553616113802496
0.7161006445215666,0.42731407862135273
0.7205264275100828,0.4184263402487581
0.7231915901943045,0.41384071101906983
0.7287216306933114,0.40411473934642456
0.7350080293645331,0.39494348088704806
0.7385756607338636,0.3902962168558855
0.7449998790780914,0.3797320118831897
0.7517629049662475,0.3692787495531477
0.7555828409178114,0.364113753189601
0.7632904308897593,0.35309345068599535
0.7666539571872106,0.34700393230033405
0.7745422394615253,0.3347632607275372
0.7834490186692197,0.3227937822812273
0.7880790630475546,0.31602628107934866
0.7950344738290227,0.3027624718020783
0.8025392697032956,0.28907954587478274
0.8074431378071967,0.2826941804420448
0.8169846614291059,0.26919615891917215
0.8213212055808217,0.2626875238834856
0.8312114989733059,0.24949767636798442
0.8377951373650487,0.2353216720288944
0.8424878469855981,0.22859115170790034
0.8514224473889321,0.21545061203357865
0.862680304222397,0.20274151596957707
0.8660787195819043,0.1961096113309419
0.8754404510218464,0.1837579971154913
0.8795055382167554,0.1771630733577407
0.8891399707563472,0.16491007482464898
0.8968092820884699,0.15244751796654463
0.9003863343686085,0.14651825006471655
0.9060558363018806,0.13481996474489355
0.9139471285323609,0.12359010391627528
0.9167626728110599,0.11771014385562664
0.9247116616830414,0.10673914919320045
0.9328100844333452,0.09669267655288882
0.9352689793866265,0.09172491155405989
0.9402985074626866,0.08231944084908102
0.9429850746268656,0.0778817351429311
0.9489484396200815,0.06896934284974668
0.9526305571733644,0.06048839416688239
0.9541303445413034,0.05666703647547551
0.9558823529411765,0.04887639756912343
0.9623595505617978,0.04223216597019341
0.9645454545454546,0.039236714618542216
0.9666666666666667,0.03324581191523982
0.9683794466403162,0.03020105272240918
0.9701704545454546,0.025257941644169963
0.9720956719817767,0.02104212122332754


==> csv/res_16_30.0_I_14_SD302v_MINDTCT.csv <==
Precision,Recall
0.2259048230479095,0.3817043255303675
0.23380340574699707,0.3584680053745547
0.24071563655838396,0.3545973398419684
0.24285061981025183,0.35403029966840477
0.24304056741910637,0.35396866486693046
0.24304468162543272,0.35396866486693046
0.2430423889490791,0.3539563379066356
0.24270027982615056,0.3517498120138555
0.2429423269570195,0.31389371694833773
0.2609669164686529,0.28159708097580216
0.28446281870629836,0.2637846233497282
0.313182677092775,0.2512974125710341
0.3487584448920658,0.2411769781689533
0.3794794116474668,0.23470532401415134
0.40720964191530634,0.23031692614918087
0.42399779836712226,0.22790084193138813
0.43453801971304984,0.2266188380607226
0.4411233845931702,0.22595318220480012
0.44458211856171037,0.22557104643565942
0.4460712542703758,0.22533683419005707
0.4470973897301661,0.22528752634887764
0.4471302050203063,0.22528752634887764
0.4471302050203063,0.22528752634887764
0.44717396623440175,0.22528752634887764
0.4471120900636319,0.2252012376268136
0.4433412529698637,0.218520025146999
0.43532103917081705,0.1993269479679006
0.4360536295500015,0.18001060118585357
0.44514631064977633,0.16070658136410143
0.46083128822406605,0.14582794028820434
0.4783188792528352,0.13257645797122888
0.5024665981500513,0.12053301776314979
0.5266612453531598,0.11176854899350369
0.5530431382770754,0.10461891202248437
0.5806755581327921,0.09875127892213059
0.6032694121345489,0.09462174722335219
0.6227257412398922,0.09113321745990656
0.6455502564564024,0.08843361315533203
0.6628136453340852,0.08694205095965386
0.6795147720602622,0.08562306620810374
0.6961448952747141,0.08480948682864292
0.7091625207296849,0.08434106233743821
0.7188619599578504,0.08409452313154099
0.7234517982549479,0.08381100304475919
0.7269123634026141,0.08363842560063114
0.7304620034542314,0.08341654031532364
0.7316861725184222,0.08323163591090073
0.7331955623232543,0.08309603934765726
0.7331955623232543,0.08309603934765726
0.7331955623232543,0.08309603934765726
0.7331955623232543,0.08309603934765726
0.7331955623232543,0.08309603934765726
0.7332753181768737,0.08309603934765726
0.7332970620239391,0.08307138542706755
0.7332390074009578,0.08304673150647782
0.732736013986014,0.08266459573733713
0.7283715724678231,0.08022385759895467
0.7234116825692344,0.07663671215315015
0.7155109041901495,0.0719894481219876
0.7088324338554692,0.06638068118782589
0.7034619750283768,0.06111706914192029
0.6994043073163281,0.05644515119016802
0.6982238605898123,0.05136644354868533
0.7019371345029239,0.04734785449256068
0.7081987075928917,0.043230649754077144
0.7114957833999113,0.039520234705324016
0.7175099206349206,0.035661896133032556
0.71589946342841,0.031248844347472358
0.7207813000320205,0.027747987623731863
0.7197193500738552,0.024025245614683874
0.724167747514051,0.020647658493891993


==> csv/res_16_30.0_I_14_SD302v_MinutiaeNet.csv <==
Precision,Recall
0.3209115018171103,0.20137322337684752
0.3248594329465247,0.2008431640841685
0.3278691834056728,0.2002021621488357
0.3296779312730158,0.19974606461792588
0.3312570433357238,0.19928996708701602
0.3332369225683828,0.19883386955610616
0.33497803593362896,0.19834079114431172
0.3370465940797617,0.19804494409723505
0.33860364835443574,0.1974655769633766
0.3405007991475759,0.19696017159128731
0.3425125757771185,0.19640545837801857
0.3438298056529455,0.19583841820445497
0.3458920546271652,0.19544395547501942
0.3479838975780373,0.19500018490440443
0.3500588352834085,0.19435918296907165
0.3520401307833565,0.1937798158352132
0.3537797659391803,0.19302787125722667
0.35540220460963834,0.1923622154013042
0.3578915911912096,0.1919184448306892
0.36024700529297055,0.1912897698556513
0.36290871534868435,0.19058713311884423
0.36540789442453303,0.1897735537393834
0.36804321728691475,0.1889599743599226
0.37021927587965325,0.18793683665544914
0.3729837224718274,0.18727118079952665
0.3753538262899141,0.18634665877741208
0.3776271186440678,0.18538515587441293
0.38047540358459386,0.18448528777288808
0.3829869328120177,0.18353611183018378
0.3856629517758567,0.18257460892718463
0.38843519494204426,0.18176102954772383
0.3911279560134522,0.18063927616089148
0.39376249932436086,0.17960381149612317
0.3966838130677465,0.17871627035489318
0.39953413565526036,0.1776068439283557
0.4024667771752873,0.17658370622388225
0.40477003642987247,0.1753140293135116
0.40772111783347736,0.17445114209287133
0.41067725825764434,0.17334171566633383
0.41337709571542625,0.17233090492215525
0.41606517116415587,0.17124613241620748
0.41867022405481613,0.17022299471173402
0.4212870526800799,0.16906426044401712
0.4235648983145718,0.1679055261763002
0.4261288494237672,0.16682075367035243
0.42846666454101967,0.16564969244234065
0.43084419775396926,0.16457724689668773
0.43337476287041277,0.1633322239069068
0.4358056605024193,0.1620995278774207
0.4390530952621137,0.16095312056999864
0.44178992570376935,0.1597943863022817
0.4442637697204539,0.1582904971463087
0.4473905723905724,0.15724270552124553
0.44958759954493743,0.15588673988881083
0.4523147981091906,0.15451844729608125
0.45530327958758365,0.15350763655190267
0.4577295133612542,0.152237959641532
0.46090844197317504,0.1512271488973534
0.4639631055379807,0.15005608766934161
0.46705314009661836,0.14897131516339385
0.4691677447175507,0.14752906080889513
0.4724613422604814,0.14613611429557585
0.4752074478850435,0.14471851386166684
0.4778024874392554,0.14301739334097605
0.48065488652541666,0.14150117722470815
0.4838819716868497,0.1398863454260814
0.4875961246035539,0.13834547538922376
0.490121546961326,0.13669366270971242
0.492655010814708,0.13477065690371412
0.49673773203455246,0.13326676774774107
0.4996012197982641,0.1312698001799736
0.5025116012055686,0.12948239093721878
0.5052698350736801,0.1276456738532845
0.5083084577114428,0.12594455333259372
0.5111269179961386,0.12400922056630055
0.5142901683641654,0.12199992603823823
0.5171534784917684,0.12003993935135535
0.5206508135168961,0.117944356101229
0.5236475181260457,0.1157378302084489
0.5260360102886539,0.11344501559360477
0.5306086341118188,0.11090566177286343
0.5332686358949476,0.10837863491241695
0.5379280179955012,0.1061228011784574
0.54233689357869,0.10390394832538244
0.545496904746056,0.101019439616385
0.5501694212018533,0.09807329610591324
0.5547256535478311,0.09521344131750552
0.5587047562069997,0.09209472036290571
0.5629335203803288,0.08903763420978021
0.5655871769708865,0.08525325739925792
0.5692387185669997,0.08148120754903049
0.573583180987203,0.07735167585025209
0.5791687041564793,0.07300025886616619
0.5867864693446089,0.0684269565967728
0.593216428241809,0.0633852298361747
0.6034437777198017,0.057024518324026476
0.6183633338375435,0.050392613685391316
0.6309036816660468,0.041825376280463
0.6560411311053984,0.031458402672484995


==> csv/res_16_30.0_I_14_SD302v_SourceAFIS.csv <==
Precision,Recall
0.21823373728931605,0.3862529738791711


==> csv/res_16_30.0_I_14_SD302v_VeriFinger.csv <==
Precision,Recall
0.5053601961334214,0.6885963290312241
0.5053647680393718,0.6885963290312241
0.5053647680393718,0.6885963290312241
0.5053647680393718,0.6885963290312241
0.5053694371816562,0.6885840020709293
0.5053832513028373,0.6885716751106344
0.5053832513028373,0.6885716751106344
0.5053971643398087,0.6885470211900447
0.5053839332573249,0.6884853863885705
0.5053617483371793,0.6883990976665064
0.5053715754509499,0.6883128089444424
0.5054222865936453,0.688263501103263
0.5054222865936453,0.688263501103263
0.5054916199599786,0.6881772123811989
0.5055658711109098,0.6880539427782503
0.5056862976085834,0.6878936922944171
0.5058804327127973,0.6877087878899942
0.5060669588971476,0.6873759599620329
0.5060669588971476,0.6873759599620329
0.506355797450412,0.6869568433120077
0.5068253794910997,0.6865130727413927
0.5075069322825453,0.6858597438457651
0.5083215977467673,0.6852187419104323
0.5092624026277881,0.6841956042059588
0.5092624026277881,0.6841956042059588
0.5105310680327265,0.6830491968985368
0.5120731334574453,0.681520653821974
0.5139709583014893,0.6797825524203986
0.5163247100802855,0.6778102387732209
0.5189650437072043,0.6754804432774922
0.5189650437072043,0.6754804432774922
0.5221181356272786,0.6726205884890845
0.5253476287702118,0.6692430013682926
0.5292964154051298,0.6654586245577703
0.5339564235022445,0.6612797850178125
0.5389661001508235,0.6563490008998681
0.5389661001508235,0.6563490008998681
0.5449449222097189,0.6506785991642321
0.5514945609166781,0.6443178876520839
0.558242470042103,0.6374271168472566
0.5657836498030363,0.6302898068365321
0.5739354926758257,0.6220800512801549
0.5739354926758257,0.6220800512801549
0.5824926857811585,0.613562121716406
0.5915644190283157,0.6044278441379141
0.6020035180079591,0.5948497959888072
0.6120450528325743,0.5847786694279058
0.6225522934309299,0.5745349654228764
0.6225522934309299,0.5745349654228764
0.6334331171350962,0.5634160472369119
0.6444556306630231,0.5523587638524217
0.6560671584838463,0.540450920207586
0.6672592592592592,0.5274459770965078
0.6672592592592592,0.5274459770965078
0.67940697295536,0.5140588982162888
0.6904960152254074,0.5009060315816722
0.7015457788347206,0.487284740455851
0.7135847443451109,0.47326898660059413
0.7238995786653205,0.45958606067329855
0.7238995786653205,0.45958606067329855
0.7342757047417305,0.4443869186297351
0.7457928317560913,0.4293850079508894
0.7577385635607509,0.4155171776191709
0.7692253020611229,0.40024407381383825
0.781363977017237,0.38556266410265894
0.781363977017237,0.38556266410265894
0.7917669779623799,0.3689212677045967
0.8027371136911773,0.3528469114800981
0.8134366155221212,0.3365629969305869
0.8236842105263158,0.32024210150019106
0.8339874145747345,0.3038718982286158
0.8339874145747345,0.3038718982286158
0.8444774820509101,0.2870825783070153
0.8547144857631865,0.27086029855897836
0.8653143505102684,0.2539846899153138
0.8741818181818182,0.23707210039076465
0.8835981446758117,0.22073887800007397
0.8835981446758117,0.22073887800007397
0.8927706303493568,0.20444263649026787
0.9028959810874705,0.1883189724245898
0.9105083857442348,0.17132009417797664
0.9194302410518627,0.15515944923141403
0.9284714791340851,0.13904811212603085
0.9284714791340851,0.13904811212603085
0.9366613493478465,0.1230477176633014
0.9428727471327144,0.1064063212652392
0.9514866979655712,0.08993750231130505
0.9580770475882162,0.07296327798528161
0.9624705125455715,0.05532339780333567
0.9624705125455715,0.05532339780333567
0.9679127725856698,0.03829986563613279
0.9718657453109576,0.024271784820581094


==> csv/res_16_30.0_T_14_FVC2002-DB1_FDx.csv <==
Precision,Recall
0.7401934443847394,0.7144709543568465


==> csv/res_16_30.0_T_14_FVC2002-DB1_FingerFlow.csv <==
Precision,Recall
0.3811772112055398,0.31405601659751037
0.3813131313131313,0.3132780082987552
0.3821292775665399,0.31275933609958506
0.38202604001270246,0.3119813278008299
0.38248407643312105,0.31146265560165975
0.3828699264940876,0.31068464730290457
0.3837994214079074,0.3096473029045643
0.38391992250565066,0.308350622406639
0.3856633149529679,0.308350622406639
0.3865409622886866,0.308350622406639
0.3868232224396608,0.30757261410788383
0.3880890052356021,0.30757261410788383
0.3890347997373605,0.3073132780082988
0.39133311280185246,0.30679460580912865
0.39149219009637753,0.30549792531120334
0.39213071023674556,0.3049792531120332
0.39322829366409656,0.304201244813278
0.3944706675657451,0.3034232365145228
0.3953252032520325,0.3026452282157676
0.3961943594971118,0.30238589211618255
0.39774667121884605,0.3021265560165975
0.3986972917380871,0.30160788381742737
0.40013797861331496,0.3008298755186722
0.4001386962552011,0.2992738589211618
0.400278940027894,0.29771784232365145
0.3997194950911641,0.29564315352697096
0.40070796460176994,0.29356846473029047
0.4017094017094017,0.2925311203319502
0.4022906227630637,0.29149377593361
0.40280777537796975,0.29019709543568467
0.40333091962346124,0.2889004149377593
0.4036429872495446,0.28734439834024894
0.40448199853049227,0.2855290456431535
0.40444444444444444,0.28319502074688796
0.4055265123226288,0.2816390041493776
0.4069329314242653,0.2800829875518672
0.4066310975609756,0.2767116182572614
0.40631011927664484,0.27385892116182575
0.4090377873003506,0.27230290456431533
0.4108832807570978,0.27022821576763484
0.41380686352753393,0.26893153526970953
0.413403310456197,0.26556016597510373
0.4148936170212766,0.2629668049792531
0.41745966073645013,0.2616701244813278
0.4171189979123173,0.2590767634854772
0.4186046511627907,0.2567427385892116
0.4197002141327623,0.254149377593361
0.42242503259452413,0.2520746887966805
0.4274977895667551,0.2507780082987552
0.4310189359783589,0.2479253112033195
0.43066361556064076,0.24403526970954356
0.43565746373420683,0.24144190871369295
0.4361904761904762,0.237551867219917
0.4380487804878049,0.2328838174273859
0.44126506024096385,0.2279564315352697
0.44575835475578407,0.22484439834024897
0.44696569920844326,0.21965767634854771
0.4485981308411215,0.21161825726141079
0.4502587694077056,0.20306016597510373
0.45285285285285287,0.19553941908713693
0.45790816326530615,0.1862033195020747
0.4648648648648649,0.17842323651452283
0.46397058823529413,0.16364107883817428
0.4665551839464883,0.14470954356846474
0.466798810703667,0.12214730290456431
0.460352422907489,0.10840248962655602
0.4511904761904762,0.09828838174273859
0.4532650448143406,0.09180497925311204
0.4521857923497268,0.0858402489626556
0.45454545454545453,0.0803941908713693
0.4538341158059468,0.07520746887966805
0.4543918918918919,0.06976141078838174
0.4444444444444444,0.06431535269709543
0.44083969465648853,0.05990663900414938
0.43548387096774194,0.056016597510373446
0.43897216274089934,0.05316390041493776
0.44742729306487694,0.05186721991701245
0.44549763033175355,0.0487551867219917
0.44,0.04564315352697095
0.4453125,0.044346473029045645
0.45098039215686275,0.04175311203319502
0.43952802359882004,0.038641078838174275
0.434375,0.03604771784232365
0.4389438943894389,0.03449170124481328
0.445993031358885,0.03319502074688797
0.4453125,0.029564315352697094
0.44813278008298757,0.028008298755186723
0.4581497797356828,0.026970954356846474
0.4672897196261682,0.025933609958506226
0.4690721649484536,0.023599585062240663
0.46195652173913043,0.022043568464730292


==> csv/res_16_30.0_T_14_FVC2002-DB1_FingerJet.csv <==
Precision,Recall
0.5680604982206405,0.6623443983402489
0.5693267944716897,0.6623443983402489
0.5736747529200359,0.6623443983402489
0.5736747529200359,0.6623443983402489
0.5764626157668851,0.6618257261410788
0.5795221843003413,0.6605290456431535
0.5795221843003413,0.6605290456431535
0.5827799404625601,0.6600103734439834
0.5827799404625601,0.6600103734439834
0.5866605123471036,0.6592323651452282
0.5921696574225123,0.6589730290456431
0.5921696574225123,0.6589730290456431
0.5961945031712473,0.658195020746888
0.5961945031712473,0.658195020746888
0.6000948766603416,0.6561203319502075
0.603872818551279,0.6550829875518672
0.603872818551279,0.6550829875518672
0.6066522053506869,0.6527489626556017
0.6066522053506869,0.6527489626556017
0.6113005358012664,0.6509336099585062
0.6155550086143244,0.6485995850622407
0.6155550086143244,0.6485995850622407
0.6213519580942879,0.6460062240663901
0.6213519580942879,0.6460062240663901
0.6269221073859339,0.6449688796680498
0.633043922369765,0.6428941908713693
0.633043922369765,0.6428941908713693
0.6395860284605434,0.6410788381742739
0.6395860284605434,0.6410788381742739
0.6443920335429769,0.637707468879668
0.6502659574468085,0.6340767634854771
0.6502659574468085,0.6340767634854771
0.653143471252015,0.6304460580912863
0.653143471252015,0.6304460580912863
0.657608695652174,0.6275933609958506
0.662348401323043,0.6231846473029046
0.662348401323043,0.6231846473029046
0.6664807585052984,0.6198132780082988
0.6664807585052984,0.6198132780082988
0.6713760949420741,0.6161825726141079
0.6757376109997135,0.6117738589211619
0.6757376109997135,0.6117738589211619
0.6797442603894217,0.6065871369294605
0.6797442603894217,0.6065871369294605
0.6826470588235294,0.6019190871369294
0.6895827078955269,0.595695020746888
0.6895827078955269,0.595695020746888
0.6932721712538227,0.5879149377593361
0.6932721712538227,0.5879149377593361
0.6999065129323777,0.5824688796680498
0.7054881940012763,0.5733921161825726
0.7054881940012763,0.5733921161825726
0.7095081967213115,0.5612033195020747
0.7095081967213115,0.5612033195020747
0.7125,0.5469398340248963
0.7197629836179854,0.5355290456431535
0.7197629836179854,0.5355290456431535
0.7231270358306189,0.5181535269709544
0.7231270358306189,0.5181535269709544
0.7318456883509834,0.5018153526970954
0.7383399209486166,0.48443983402489627
0.7383399209486166,0.48443983402489627
0.7422680412371134,0.46680497925311204
0.7422680412371134,0.46680497925311204
0.7484635645302897,0.4421680497925311
0.7512929007992478,0.4144190871369295
0.7512929007992478,0.4144190871369295
0.7576981322564361,0.38926348547717843
0.7576981322564361,0.38926348547717843
0.7622950819672131,0.3617738589211618
0.7635175282234106,0.33324688796680496
0.7635175282234106,0.33324688796680496
0.7610506085842409,0.30809128630705396
0.7610506085842409,0.30809128630705396
0.7686246418338109,0.2782676348547718
0.7689210950080515,0.24766597510373445
0.7689210950080515,0.24766597510373445
0.7650273224043715,0.21784232365145229
0.7650273224043715,0.21784232365145229
0.7642192347466391,0.191649377593361
0.7656804733727811,0.16779045643153526
0.7656804733727811,0.16779045643153526
0.7770083102493075,0.14548755186721993
0.7770083102493075,0.14548755186721993
0.7810457516339869,0.12396265560165975
0.78125,0.1037344398340249
0.78125,0.1037344398340249
0.7780320366132724,0.08817427385892117
0.7780320366132724,0.08817427385892117
0.7823691460055097,0.07365145228215768
0.7773972602739726,0.05886929460580913
0.7773972602739726,0.05886929460580913
0.7829787234042553,0.04771784232365145
0.7829787234042553,0.04771784232365145
0.7747252747252747,0.03656639004149378
0.7608695652173914,0.027230290456431536
0.7608695652173914,0.027230290456431536


==> csv/res_16_30.0_T_14_FVC2002-DB1_LEADER__ours_.csv <==
Precision,Recall
0.7051070840197694,0.8879668049792531
0.7165585095248064,0.887707468879668
0.7233143098710632,0.8874481327800829
0.7277754147171417,0.8874481327800829
0.7331189710610932,0.8869294605809128
0.7365359758724688,0.8866701244813278
0.7387075859087961,0.8864107883817427
0.740788903337668,0.8864107883817427
0.742503259452412,0.8861514522821576
0.7442822914397734,0.8861514522821576
0.7460698689956332,0.8861514522821576
0.747866053841103,0.8861514522821576
0.7485213581599124,0.8861514522821576
0.7512645700461843,0.8858921161825726
0.7532524807056229,0.8858921161825726
0.754750331418471,0.8858921161825726
0.7565891472868217,0.8858921161825726
0.7577639751552795,0.8858921161825726
0.7594486438417074,0.8858921161825726
0.7607484963243484,0.8856327800829875
0.7627875809693991,0.8856327800829875
0.7650089605734767,0.8856327800829875
0.765695067264574,0.8856327800829875
0.7670709793351302,0.8856327800829875
0.7684518451845185,0.8856327800829875
0.7700812274368231,0.8851141078838174
0.7719457013574661,0.8848547717842323
0.7729435757987764,0.8845954356846473
0.7745966825721426,0.8840767634854771
0.7764866712235133,0.8838174273858921
0.7778031514044302,0.883298755186722
0.7789979409746054,0.8830394190871369
0.78060522696011,0.8830394190871369
0.7816804407713499,0.8830394190871369
0.7837900069076675,0.8827800829875518
0.7857802400738689,0.8827800829875518
0.785994915645944,0.8820020746887967
0.7879981464318814,0.8820020746887967
0.7895959126799814,0.8817427385892116
0.7908816003721796,0.8817427385892116
0.7920745920745921,0.8812240663900415
0.7942964001870033,0.8812240663900415
0.7952258366487246,0.8812240663900415
0.79676132363295,0.8804460580912863
0.7974624060150376,0.8801867219917012
0.7989168825052979,0.8799273858921162
0.7991986801791185,0.879408713692946
0.8016079451406952,0.879149377593361
0.8030805687203791,0.8788900414937759
0.8045184304399524,0.8773340248962656
0.8061054137848795,0.8765560165975104
0.8073613766730402,0.8760373443983402
0.8089752819774418,0.8742219917012448
0.8104858104858105,0.8739626556016598
0.8118668596237337,0.8729253112033195
0.8139366077909509,0.8724066390041494
0.8151382823871907,0.8713692946058091
0.8171206225680934,0.8713692946058091
0.8185365853658536,0.8703319502074689
0.8203182374541004,0.8690352697095436
0.8230958230958231,0.8687759336099585
0.8246176615688209,0.8669605809128631
0.826162215628091,0.866441908713693
0.8281599205363794,0.8648858921161826
0.8287705326032853,0.8635892116182573
0.8293838862559242,0.862292531120332
0.8310387984981227,0.8609958506224067
0.8314493845767396,0.858402489626556
0.8325358851674641,0.8573651452282157
0.8345560333923603,0.8555497925311203
0.8358701166920345,0.85451244813278
0.837452229299363,0.8524377593360996
0.8398157625383829,0.8511410788381742
0.8407397893655278,0.8488070539419087
0.8429197833376322,0.8475103734439834
0.8445998445998446,0.845695020746888
0.8466337405770731,0.8446576763485477
0.8484848484848485,0.8423236514522822
0.8497504596795377,0.8389522821576764
0.8509119746233148,0.8348029045643154
0.8522455487642838,0.8316908713692946
0.8534045393858478,0.828838174273859
0.8551075268817204,0.8249481327800829
0.8573752711496746,0.8200207468879668
0.8605097286927925,0.8143153526970954
0.8627179629117078,0.808350622406639
0.866013986013986,0.8029045643153527
0.8707944585807181,0.7987551867219918
0.8748564867967853,0.7904564315352697
0.8792397660818714,0.7798236514522822
0.8819672131147541,0.7673755186721992
0.8851908396946565,0.7518153526970954
0.8905177791640674,0.7404045643153527
0.896361273554256,0.7155082987551867
0.9035117627003069,0.6872406639004149
0.9126178390137781,0.6527489626556017
0.9179861956963054,0.5863589211618258
0.9260166585007349,0.4901452282157676
0.9425981873111783,0.3236514522821577
0.9615384615384616,0.09076763485477178


==> csv/res_16_30.0_T_14_FVC2002-DB1_MINDTCT.csv <==
Precision,Recall
0.6997026759167493,0.7323651452282157
0.701915899477482,0.7315871369294605
0.7019950124688279,0.7300311203319502
0.702047952047952,0.7289937759336099
0.7021489255372314,0.7287344398340249
0.7021489255372314,0.7287344398340249
0.7023244188952762,0.7287344398340249
0.7078708375378405,0.7276970954356846
0.7115875446656458,0.7230290456431535
0.7141015725702501,0.7183609958506224
0.7158469945355191,0.7134336099585062
0.7171690694626475,0.7095435684647303
0.719883505427588,0.7051348547717843
0.7193591455273698,0.6986514522821576
0.7242219215155615,0.6939834024896265
0.726456178551987,0.6921680497925311
0.7297889832830913,0.6906120331950207
0.7317140491305548,0.6875
0.7377094972067039,0.6849066390041494
0.7434303475558067,0.6823132780082988
0.7487150199885779,0.6799792531120332
0.7491428571428571,0.6799792531120332
0.7491428571428571,0.6799792531120332
0.7491428571428571,0.6799792531120332
0.7507163323782235,0.6794605809128631
0.7520184544405998,0.6763485477178424
0.7521044992743106,0.6719398340248963
0.7533684827182191,0.66701244813278
0.7544378698224852,0.6613070539419087
0.756490599820949,0.6574170124481328
0.7582981291490646,0.6517116182572614
0.7608894303990252,0.6478215767634855
0.7624036979969183,0.641597510373444
0.7642478978511367,0.6364107883817427
0.7631330607109154,0.629149377593361
0.7646310432569975,0.6234439834024896
0.7666880616174583,0.6195539419087137
0.7695567144719687,0.612292531120332
0.7716354063836789,0.6081431535269709
0.7733333333333333,0.6016597510373444
0.7768008116334122,0.595695020746888
0.7804542326221611,0.5881742738589212
0.7845614035087719,0.5798755186721992
0.7908473364318913,0.5736514522821576
0.7929531420268797,0.5661307053941909
0.7945508100147275,0.5596473029045643
0.7982029202545863,0.5529045643153527
0.8001516875237011,0.5471991701244814
0.8001516875237011,0.5471991701244814
0.8001516875237011,0.5471991701244814
0.8001516875237011,0.5471991701244814
0.8001516875237011,0.5471991701244814
0.8001516875237011,0.5471991701244814
0.8001516875237011,0.5471991701244814
0.800304298212248,0.5456431535269709
0.8002287457110179,0.5443464730290456
0.8011472275334608,0.5433091286307054
0.8015355086372361,0.5414937759336099
0.8027027027027027,0.5391597510373444
0.8036547433903577,0.5360477178423236
0.8048012593467139,0.5303423236514523
0.8068362480127186,0.5264522821576764
0.809197256958451,0.5202282157676349
0.8100123102174805,0.5119294605809128
0.8101212881639481,0.5023340248962656
0.8129004698846647,0.49351659751037347
0.81624674196351,0.48729253112033194
0.8151260504201681,0.47795643153526973
0.8157303370786517,0.47069502074688796
0.8174640037157455,0.45643153526970953
0.8172661870503597,0.44190871369294604
0.8193484698914116,0.43049792531120334
0.8201621073961499,0.4198651452282158
0.8178010471204189,0.4050829875518672
0.8194671016856987,0.3908195020746888
0.819468024900962,0.3755186721991701
0.8195664909197422,0.36281120331950206
0.8200122025625382,0.34854771784232363
0.8178343949044586,0.3329875518672199
0.8145430286857905,0.316649377593361
0.8120617110799438,0.30031120331950206
0.8121301775147929,0.28475103734439833
0.8143194335169158,0.2684128630705394
0.8119304059652029,0.254149377593361
0.8123893805309734,0.23807053941908712
0.8131553860819828,0.22121369294605808
0.8101135190918473,0.20357883817427386
0.8099547511312217,0.18568464730290457
0.8074534161490683,0.16856846473029047
0.8106995884773662,0.1532676348547718
0.8099688473520249,0.13485477178423236
0.8133802816901409,0.11981327800829876
0.8187250996015937,0.10658713692946058
0.8202764976958525,0.09232365145228216
0.8333333333333334,0.07909751037344398
0.8122866894197952,0.061721991701244816
0.8260869565217391,0.049273858921161824
0.8279569892473119,0.03993775933609958
0.8632478632478633,0.026192946058091287


==> csv/res_16_30.0_T_14_FVC2002-DB1_SourceAFIS.csv <==
Precision,Recall
0.662874251497006,0.5741701244813278


==> csv/res_16_30.0_T_14_FVC2002-DB1_VeriFinger.csv <==
Precision,Recall
0.6905170301396717,0.7308091286307054
0.6904411764705882,0.7305497925311203
0.6904411764705882,0.7305497925311203
0.6906104437362098,0.7305497925311203
0.6906104437362098,0.7305497925311203
0.6906104437362098,0.7305497925311203
0.6906104437362098,0.7305497925311203
0.6906104437362098,0.7305497925311203
0.6906104437362098,0.7305497925311203
0.6907797940166749,0.7305497925311203
0.6909671084928817,0.7300311203319502
0.6909671084928817,0.7300311203319502
0.6910609037328095,0.7297717842323651
0.690985015966593,0.72951244813278
0.690985015966593,0.72951244813278
0.690985015966593,0.72951244813278
0.6913246497911034,0.72951244813278
0.6913428430890309,0.7289937759336099
0.6913428430890309,0.7289937759336099
0.6916071868077776,0.7287344398340249
0.6916071868077776,0.7287344398340249
0.691871921182266,0.7284751037344398
0.691871921182266,0.7284751037344398
0.6917960088691796,0.7282157676348547
0.6921370470791225,0.7282157676348547
0.6921370470791225,0.7282157676348547
0.6923076923076923,0.7282157676348547
0.6925734024179621,0.7279564315352697
0.6927636453445295,0.7274377593360996
0.6927636453445295,0.7274377593360996
0.6937159821870361,0.7271784232365145
0.6944237918215613,0.7266597510373444
0.6940650608393345,0.7248443983402489
0.6940650608393345,0.7248443983402489
0.6947761194029851,0.7243257261410788
0.6963572854291418,0.7238070539419087
0.6963572854291418,0.7238070539419087
0.6982974461692539,0.7232883817427386
0.6999748301031966,0.7212136929460581
0.7013906447534766,0.7193983402489627
0.7013906447534766,0.7193983402489627
0.7027439024390244,0.7173236514522822
0.7041102884860863,0.7152489626556017
0.7041102884860863,0.7152489626556017
0.7052793439261917,0.7136929460580913
0.7066254189224027,0.7108402489626556
0.7095349441413354,0.708246887966805
0.7095349441413354,0.708246887966805
0.7120418848167539,0.7053941908713693
0.7136459430979979,0.7025414937759336
0.7136459430979979,0.7025414937759336
0.7160297239915074,0.6996887966804979
0.7180722891566265,0.6955394190871369
0.720584257506086,0.6908713692946058
0.720584257506086,0.6908713692946058
0.7252747252747253,0.6846473029045643
0.728288187657079,0.6763485477178424
0.7348160821214713,0.6683091286307054
0.7348160821214713,0.6683091286307054
0.7392691415313225,0.6610477178423236
0.7401063201417601,0.649896265560166
0.7401063201417601,0.649896265560166
0.745849683066707,0.6408195020746889
0.7491514964517124,0.6296680497925311
0.7523779327837666,0.6154045643153527
0.7523779327837666,0.6154045643153527
0.7590361445783133,0.60451244813278
0.7626211969241057,0.591545643153527
0.7626211969241057,0.591545643153527
0.765146358066712,0.58298755186722
0.7693649685973483,0.5718360995850622
0.7724829810103906,0.5591286307053942
0.7724829810103906,0.5591286307053942
0.7760088855979267,0.5435684647302904
0.7838252203909544,0.5303423236514523
0.7838252203909544,0.5303423236514523
0.7887045813586098,0.5178941908713693
0.7933442892358258,0.5007780082987552
0.7958656330749354,0.47925311203319504
0.7958656330749354,0.47925311203319504
0.7990018148820327,0.4566908713692946
0.8034188034188035,0.4387966804979253
0.8059928897917725,0.41156639004149376
0.8059928897917725,0.41156639004149376
0.8171206225680934,0.38122406639004147
0.824238578680203,0.3368775933609959
0.824238578680203,0.3368775933609959
0.8390280941533789,0.28656639004149376
0.8453307392996109,0.2253630705394191
0.8587570621468926,0.15767634854771784
0.8587570621468926,0.15767634854771784
0.8459770114942529,0.0954356846473029
0.8616071428571429,0.050051867219917015
0.8616071428571429,0.050051867219917015
0.8715596330275229,0.024636929460580912


==> csv/res_16_30.0_T_14_SD27_FDx.csv <==
Precision,Recall
0.25113314447592067,0.3731060606060606


==> csv/res_16_30.0_T_14_SD27_FingerFlow.csv <==
Precision,Recall
0.3846689895470383,0.23232323232323232
0.3848030672708261,0.23232323232323232
0.38493723849372385,0.23232323232323232
0.38534031413612563,0.23232323232323232
0.3854748603351955,0.23232323232323232
0.3858790632645928,0.23232323232323232
0.386013986013986,0.23232323232323232
0.38628411476557034,0.23232323232323232
0.3867461430575035,0.2321127946127946
0.38742536002809974,0.2321127946127946
0.3878340365682138,0.2321127946127946
0.387891587469201,0.23190235690235692
0.3880281690140845,0.23190235690235692
0.38816484677703417,0.23190235690235692
0.3884968242766408,0.2316919191919192
0.3884180790960452,0.23148148148148148
0.3885552808194984,0.23148148148148148
0.38847649346058677,0.23127104377104377
0.3886725663716814,0.23106060606060605
0.3887903511883647,0.23063973063973064
0.3884943181818182,0.2302188552188552
0.38847385272145146,0.2297979797979798
0.38902743142144636,0.2297979797979798
0.3899213724088635,0.2295875420875421
0.3902002861230329,0.2295875420875421
0.3908993192404156,0.2295875420875421
0.39117963427751884,0.2295875420875421
0.39138240574506283,0.22937710437710437
0.3915077365958978,0.22895622895622897
0.39164866810655147,0.22895622895622897
0.3921356421356421,0.22874579124579125
0.3927023121387283,0.22874579124579125
0.39312839059674504,0.22874579124579125
0.39311594202898553,0.22832491582491582
0.39332365747460085,0.2281144781144781
0.392662549945514,0.22748316498316498
0.3930909090909091,0.22748316498316498
0.3930909090909091,0.22748316498316498
0.39279213687659265,0.22706228956228955
0.3923497267759563,0.22664141414141414
0.39197080291970804,0.22601010101010102
0.3922571219868517,0.22601010101010102
0.39195612431444243,0.2255892255892256
0.3933456561922366,0.2239057239057239
0.3946676680435599,0.22117003367003368
0.39748953974895396,0.2199074074074074
0.39884615384615385,0.21822390572390574
0.4000779119594858,0.21611952861952863
0.40363349131121645,0.21506734006734007
0.40568682418902685,0.21317340067340068
0.4071515644047135,0.21085858585858586
0.4059934318555008,0.20812289562289563
0.4081803005008347,0.2058080808080808
0.4112664125370606,0.20433501683501684
0.413985413985414,0.20307239057239057
0.4162303664921466,0.20075757575757575
0.41814159292035397,0.19886363636363635
0.41947061462539253,0.19675925925925927
0.4224770642201835,0.19381313131313133
0.42484876686831086,0.19212962962962962
0.4282319391634981,0.1896043771043771
0.43037974683544306,0.18602693602693604
0.4337468982630273,0.18392255892255893
0.43746835443037974,0.18181818181818182
0.4400206825232678,0.1790824915824916
0.4420941300898995,0.17592592592592593
0.4475108225108225,0.17403198653198654
0.4508060033351862,0.17066498316498316
0.4532951289398281,0.16645622895622897
0.45578635014836794,0.16161616161616163
0.45665445665445664,0.1574074074074074
0.46275252525252525,0.15425084175084175
0.46797385620915033,0.15067340067340068
0.4717494894486045,0.14583333333333334
0.4764621968616263,0.14057239057239057
0.4800601956358164,0.13425925925925927
0.4963621665319321,0.12920875420875422
0.4925893635571055,0.11889730639730639
0.4950592885375494,0.10542929292929293
0.48641655886157825,0.07912457912457913
0.473015873015873,0.06271043771043772
0.47697974217311234,0.054503367003367005
0.4753747323340471,0.04671717171717172
0.4675925925925926,0.04250841750841751
0.4699738903394256,0.03787878787878788
0.46932515337423314,0.032196969696969696
0.47079037800687284,0.02882996632996633
0.46484375,0.025042087542087543
0.46153846153846156,0.022727272727272728
0.47572815533980584,0.020622895622895623


==> csv/res_16_30.0_T_14_SD27_FingerJet.csv <==
Precision,Recall
0.09368517535819383,0.4086700336700337
0.09470179218489864,0.406986531986532
0.0970594179466451,0.40425084175084175
0.0970594179466451,0.40425084175084175
0.09967106980629667,0.4017255892255892
0.10273342354533153,0.39941077441077444
0.10273342354533153,0.39941077441077444
0.10597519729425028,0.3956228956228956
0.10597519729425028,0.3956228956228956
0.1103742302226433,0.39225589225589225
0.11455550723737343,0.38804713804713803
0.11455550723737343,0.38804713804713803
0.12005251066622907,0.3848905723905724
0.12005251066622907,0.3848905723905724
0.1251044277360067,0.37815656565656564
0.1307732226258433,0.3712121212121212
0.1307732226258433,0.3712121212121212
0.1374900714853058,0.36426767676767674
0.1374900714853058,0.36426767676767674
0.1448222829801777,0.35669191919191917
0.1530245833716969,0.34974747474747475
0.1530245833716969,0.34974747474747475
0.16167129813418024,0.3428030303030303
0.16167129813418024,0.3428030303030303
0.17120120443058393,0.335016835016835
0.180610580284316,0.3261784511784512
0.180610580284316,0.3261784511784512
0.19119878603945373,0.3181818181818182
0.19119878603945373,0.3181818181818182
0.20291649470353557,0.3103956228956229
0.21511715797430084,0.29945286195286197
0.21511715797430084,0.29945286195286197
0.22631231429514692,0.288510101010101
0.22631231429514692,0.288510101010101
0.23849748382458663,0.27925084175084175
0.25391849529780564,0.2727272727272727
0.25391849529780564,0.2727272727272727
0.26816239316239315,0.2640993265993266
0.26816239316239315,0.2640993265993266
0.284,0.2539983164983165
0.300589894844832,0.24663299663299662
0.300589894844832,0.24663299663299662
0.3143017072488105,0.23632154882154882
0.3143017072488105,0.23632154882154882
0.3322012966965113,0.22643097643097643
0.3490759753593429,0.21464646464646464
0.3490759753593429,0.21464646464646464
0.3669064748201439,0.2039141414141414
0.3669064748201439,0.2039141414141414
0.3852596314907873,0.1936026936026936
0.40559440559440557,0.1830808080808081
0.40559440559440557,0.1830808080808081
0.4289405684754522,0.17466329966329966
0.4289405684754522,0.17466329966329966
0.45080091533180777,0.16582491582491582
0.4725274725274725,0.15382996632996632
0.4725274725274725,0.15382996632996632
0.4866232827187274,0.14162457912457913
0.4866232827187274,0.14162457912457913
0.5078318219291014,0.12962962962962962
0.525328330206379,0.11784511784511785
0.525328330206379,0.11784511784511785
0.5430393198724761,0.10753367003367004
0.5430393198724761,0.10753367003367004
0.5562273276904474,0.0968013468013468
0.5631067961165048,0.08543771043771044
0.5631067961165048,0.08543771043771044
0.5776699029126213,0.07512626262626262
0.5776699029126213,0.07512626262626262
0.5920303605313093,0.06565656565656566
0.5926773455377574,0.054503367003367005
0.5926773455377574,0.054503367003367005
0.5978260869565217,0.046296296296296294
0.5978260869565217,0.046296296296296294
0.6287625418060201,0.03956228956228956
0.6535433070866141,0.03493265993265993
0.6535433070866141,0.03493265993265993
0.6555023923444976,0.02882996632996633
0.6555023923444976,0.02882996632996633
0.6589595375722543,0.023989898989898988


==> csv/res_16_30.0_T_14_SD27_LEADER__ours_.csv <==
Precision,Recall
0.10788411388561427,0.6355218855218855
0.11088227722408149,0.634469696969697
0.11461067366579178,0.6340488215488216
0.12008314678605693,0.6321548821548821
0.1277784888433807,0.6302609427609428
0.13914951220650704,0.6273148148148148
0.1552184148574418,0.6243686868686869
0.17649166815982797,0.6218434343434344
0.20121028744326777,0.6157407407407407
0.22937085045842553,0.6106902356902357
0.2598737601442741,0.6064814814814815
0.2902307614109993,0.6007996632996633
0.3173315303132747,0.5925925925925926
0.3434567901234568,0.5854377104377104
0.3663908168713294,0.5776515151515151
0.3888491779842745,0.5723905723905723
0.4097084414593192,0.5648148148148148
0.42636903806006105,0.5587121212121212
0.44324324324324327,0.5521885521885522
0.4594833687190375,0.546506734006734
0.47343261628975913,0.5418771043771043
0.48687990806358933,0.5349326599326599
0.49751836410561845,0.5273569023569024
0.5084327437268614,0.5202020202020202
0.5190758796100042,0.5153619528619529
0.5298883293190279,0.5092592592592593
0.5400045075501465,0.5042087542087542
0.5485515643105446,0.4981060606060606
0.5564304461942258,0.49074074074074076
0.5646225262643538,0.4863215488215488
0.5734335839598997,0.48148148148148145
0.5773459473280491,0.4751683501683502
0.5839853938445487,0.4711700336700337
0.590896921017403,0.4644360269360269
0.5967741935483871,0.4593855218855219
0.6020635805911879,0.4543350168350168
0.6077870025765817,0.44675925925925924
0.613988879133743,0.4414983164983165
0.620875824835033,0.4356060606060606
0.6278713629402757,0.4313973063973064
0.6321551454488583,0.4252946127946128
0.6360446570972886,0.4196127946127946
0.6408336046890264,0.41414141414141414
0.6448069241011984,0.4076178451178451
0.6489976214746856,0.4019360269360269
0.6537396121883656,0.39730639730639733
0.6606701940035273,0.39414983164983164
0.665470208183776,0.39015151515151514
0.669711362805992,0.38573232323232326
0.6757462686567164,0.3811026936026936
0.682182373140023,0.37626262626262624
0.6850699844479005,0.3707912457912458
0.6892857142857143,0.36553030303030304
0.6914423463238248,0.3621632996632997
0.692842535787321,0.35648148148148145
0.6950915141430949,0.35164141414141414
0.6992353440951572,0.3463804713804714
0.7035915188230203,0.3421717171717172
0.7067137809187279,0.3367003367003367
0.7069431920649234,0.32996632996632996
0.7125748502994012,0.32554713804713803
0.7142857142857143,0.3188131313131313
0.7170449058425882,0.3125
0.7198233562315997,0.3087121212121212
0.7213606803401701,0.30345117845117847
0.7252298263534218,0.2988215488215488
0.7280793319415448,0.2935606060606061
0.7309129738387613,0.28808922558922556
0.7331875341716785,0.2821969696969697
0.7358384744812114,0.2760942760942761
0.7362954414310444,0.26851851851851855
0.7384615384615385,0.26262626262626265
0.7398176291793314,0.2561026936026936
0.7460913070669168,0.2510521885521885
0.7448849104859335,0.24515993265993266
0.7437086092715232,0.23632154882154882
0.7501715854495539,0.2300084175084175
0.75,0.22411616161616163
0.7574654042243263,0.21885521885521886
0.7651515151515151,0.21254208754208753
0.7663257277734068,0.20496632996632996
0.7676518883415435,0.19675925925925927
0.7694944301628106,0.18897306397306396
0.7740213523131673,0.1830808080808081
0.772937905468026,0.1755050505050505
0.7762645914396887,0.16792929292929293
0.785132382892057,0.16224747474747475
0.7863247863247863,0.15488215488215487
0.7931428571428571,0.14604377104377103
0.7955112219451371,0.13425925925925927
0.8010752688172043,0.12542087542087543
0.8061674008810573,0.11553030303030302
0.8145161290322581,0.10627104377104377
0.8193916349809885,0.0906986531986532
0.8210290827740492,0.07723063973063973
0.8379888268156425,0.06313131313131314
0.8442028985507246,0.04903198653198653
0.8762376237623762,0.037247474747474744


==> csv/res_16_30.0_T_14_SD27_MINDTCT.csv <==
Precision,Recall
0.13053061224489795,0.336489898989899
0.13505573317203837,0.32891414141414144
0.13879613753271366,0.32365319865319864
0.14058477381390216,0.32175925925925924
0.14099843130017534,0.32154882154882153
0.14101144333702473,0.32154882154882153
0.14101144333702473,0.32154882154882153
0.14072356215213358,0.31923400673400676
0.14138065522620905,0.30513468013468015
0.14770984001753232,0.2836700336700337
0.15726965870733842,0.2647306397306397
0.1709759378269317,0.24074074074074073
0.188005027832645,0.22032828282828282
0.20932258767153125,0.20223063973063973
0.23705866737456863,0.18792087542087543
0.2603203943314849,0.17781986531986532
0.28093760772147536,0.171506734006734
0.29597915115413254,0.1672979797979798
0.30243337195828507,0.16477272727272727
0.30775347912524853,0.16287878787878787
0.3098478783026421,0.16287878787878787
0.3098478783026421,0.16287878787878787
0.3098478783026421,0.16287878787878787
0.3098478783026421,0.16287878787878787
0.31022044088176354,0.16287878787878787
0.31055398301657905,0.16161616161616163
0.3096425602660017,0.15677609427609426
0.3142361111111111,0.15235690235690236
0.318941504178273,0.14457070707070707
0.3241206030150754,0.13573232323232323
0.32924107142857145,0.12415824915824916
0.3392517438173748,0.11258417508417508
0.3448275862068966,0.10101010101010101
0.3625632377740304,0.09048821548821549
0.3717328170377541,0.08080808080808081
0.3709677419354839,0.06776094276094276
0.3870967741935484,0.06060606060606061
0.40902021772939345,0.05534511784511784
0.41621621621621624,0.04861111111111111
0.4414784394250513,0.045244107744107746
0.4582392776523702,0.04271885521885522
0.48614609571788414,0.04061447811447812
0.5013123359580053,0.04019360269360269
0.5081967213114754,0.039141414141414144
0.519774011299435,0.03872053872053872
0.5260115606936416,0.0382996632996633
0.5290697674418605,0.0382996632996633
0.530791788856305,0.03808922558922559
0.530791788856305,0.03808922558922559
0.530791788856305,0.03808922558922559
0.530791788856305,0.03808922558922559
0.530791788856305,0.03808922558922559
0.530791788856305,0.03808922558922559
0.530791788856305,0.03808922558922559
0.530791788856305,0.03808922558922559
0.5295857988165681,0.03766835016835017
0.5283582089552239,0.037247474747474744
0.5272727272727272,0.036616161616161616
0.5235109717868338,0.03514309764309764
0.5209003215434084,0.03409090909090909
0.5197368421052632,0.03324915824915825
0.5358361774744027,0.03303872053872054
0.5406360424028268,0.032196969696969696
0.5421245421245421,0.031144781144781145
0.5440613026819924,0.02988215488215488
0.556910569105691,0.02882996632996633
0.5757575757575758,0.02798821548821549
0.5871559633027523,0.026936026936026935
0.5862068965517241,0.025042087542087543
0.5885416666666666,0.02377946127946128
0.5911602209944752,0.02251683501683502
0.5963855421686747,0.020833333333333332


==> csv/res_16_30.0_T_14_SD27_SourceAFIS.csv <==
Precision,Recall
0.1306396786155748,0.35585016835016836


==> csv/res_16_30.0_T_14_SD27_VeriFinger.csv <==
Precision,Recall
0.34531708069742323,0.47095959595959597
0.345423676493286,0.47095959595959597
0.3455836936380482,0.47095959595959597
0.34563706563706564,0.47095959595959597
0.34563706563706564,0.47095959595959597
0.3459576441490184,0.47095959595959597
0.3459576441490184,0.47095959595959597
0.3459576441490184,0.47095959595959597
0.34633844248335655,0.47074915824915825
0.3466666666666667,0.47053872053872053
0.3467391304347826,0.4699074074074074
0.3467391304347826,0.4699074074074074
0.3470752955818295,0.469486531986532
0.3480024968789014,0.4692760942760943
0.3480024968789014,0.4692760942760943
0.34872437001095635,0.46885521885521886
0.3494260103789904,0.4675925925925926
0.3506719367588933,0.46675084175084175
0.3506719367588933,0.46675084175084175
0.3522673031026253,0.4659090909090909
0.35411991022763706,0.46485690235690236
0.35411991022763706,0.46485690235690236
0.3567961165048544,0.4640151515151515
0.36036036036036034,0.46296296296296297
0.3629125891524299,0.4604377104377104
0.3629125891524299,0.4604377104377104
0.36654864272466703,0.4574915824915825
0.37037037037037035,0.45454545454545453
0.37037037037037035,0.45454545454545453
0.37550306211723533,0.4515993265993266
0.3812589413447783,0.44865319865319864
0.3864425360862416,0.44507575757575757
0.3864425360862416,0.44507575757575757
0.3906863661866467,0.4396043771043771
0.39585333077366097,0.43392255892255893
0.39585333077366097,0.43392255892255893
0.40344622697563876,0.4286616161616162
0.4104722792607803,0.4206649831649832
0.4104722792607803,0.4206649831649832
0.41861453463663406,0.4145622895622896
0.4262693156732892,0.40635521885521886
0.43320303518050124,0.39646464646464646
0.43320303518050124,0.39646464646464646
0.4416826003824092,0.3888888888888889
0.4493765586034913,0.3792087542087542
0.4493765586034913,0.3792087542087542
0.4584527220630373,0.37037037037037035
0.4681372549019608,0.36174242424242425
0.4791785510553337,0.35353535353535354
0.4791785510553337,0.35353535353535354
0.4885954381752701,0.3425925925925926
0.4990566037735849,0.33396464646464646
0.4990566037735849,0.33396464646464646
0.5079365079365079,0.32323232323232326
0.518377253814147,0.3146043771043771
0.5271062271062271,0.3028198653198653
0.5271062271062271,0.3028198653198653
0.531322505800464,0.28914141414141414
0.5396241830065359,0.2779882154882155
0.5396241830065359,0.2779882154882155
0.5507246376811594,0.2638888888888889
0.5517401392111368,0.2502104377104377
0.5592137592137593,0.23947811447811448
0.5592137592137593,0.23947811447811448
0.5619703389830508,0.22327441077441076
0.5697278911564626,0.21148989898989898
0.5697278911564626,0.21148989898989898
0.5796296296296296,0.1976010101010101
0.5848423876592891,0.1835016835016835
0.5848423876592891,0.1835016835016835
0.5895953757225434,0.1717171717171717
0.5912636505460218,0.15951178451178452
0.6,0.14898989898989898
0.6,0.14898989898989898
0.6083333333333333,0.13825757575757575
0.6172344689378757,0.12962962962962962
0.6172344689378757,0.12962962962962962
0.6281352235550709,0.12121212121212122
0.63003663003663,0.10858585858585859
0.6397260273972603,0.09827441077441078
0.6397260273972603,0.09827441077441078
0.6498470948012233,0.08943602693602694
0.6514886164623468,0.07828282828282829
0.6514886164623468,0.07828282828282829
0.6666666666666666,0.07112794612794612
0.6651785714285714,0.06271043771043772
0.6815789473684211,0.054503367003367005
0.6815789473684211,0.054503367003367005
0.6891025641025641,0.045244107744107746
0.6972111553784861,0.036826599326599326
0.6972111553784861,0.036826599326599326
0.6961325966850829,0.026515151515151516


==> csv/res_16_30.0_T_14_SD302v_FDx.csv <==
Precision,Recall
0.2814994793474488,0.25992628477743673


==> csv/res_16_30.0_T_14_SD302v_FingerFlow.csv <==
Precision,Recall
0.2739024324831711,0.12589524549141426
0.274618510644024,0.12578430284876052
0.27509243516044585,0.12564870628551705
0.2756502205743051,0.12555009060315817
0.2759256747592567,0.12538984011932497
0.2765106151333696,0.12522958963549177
0.27703699655718894,0.12498305042959457
0.27731645153333884,0.12473651122369735
0.2778083397513478,0.12450229897809499
0.27834226075432106,0.12426808673249264
0.27918387713802567,0.12414481712954402
0.279933203451155,0.12398456664571084
0.28033939935246177,0.12381198920158278
0.2806919330459609,0.12361475783686501
0.28121664887940234,0.12342985343244209
0.2817306067263816,0.12329425686919862
0.2820121520418256,0.12301073678241682
0.28255138199858254,0.12286281325887849
0.2830650207634109,0.12267790885445558
0.2836391655489284,0.12251765837062238
0.284029090076161,0.12228344612502003
0.2845080130966741,0.12211086868089198
0.28480119770823137,0.12193829123676393
0.2853717026378897,0.121753386832341
0.2858798979828426,0.12159313634850782
0.2864245631378478,0.12143288586467463
0.2869225384974335,0.12127263538084143
0.28732237880825684,0.12113703881759796
0.28776091360126826,0.12082886481022645
0.2881585534646759,0.12061930648521381
0.2887700534759358,0.12048370992197034
0.289171974522293,0.12032345943813715
0.2894908810075447,0.12013855503371423
0.2898688915375447,0.11991666974840674
0.2903688647097507,0.11974409230427868
0.29071231562537475,0.11953453397926606
0.2909954315941332,0.11934962957484314
0.29121475054229934,0.11915239821012537
0.29154580613971476,0.11894283988511273
0.29190777713818283,0.11877026244098468
0.2922703113135915,0.11862233891744635
0.29262350003045623,0.11843743451302344
0.29275592474957246,0.11816624138653649
0.2931855173049166,0.11768548993503691
0.2950046831095848,0.11647744782614056
0.29649963504807847,0.1151707900348853
0.29796497565065955,0.11388878616421977
0.3,0.11271772493620798
0.30127477808182607,0.11128779754200412
0.3034452296819788,0.11009208239340261
0.3053167891307362,0.10858819323742958
0.3064231204070096,0.10691172663732851
0.3080246246894913,0.10546947228282978
0.3092477064220184,0.10387929440479272
0.3109671621672221,0.10237540524881969
0.31308964516252247,0.10104409353697472
0.31449727201870614,0.09947856957952739
0.3168711167755297,0.09807329610591324
0.31942064463484293,0.09650777214846591
0.3215973238553209,0.0948066516277751
0.3237980872324913,0.09306855022619973
0.32583675089297526,0.09108390961872712
0.3279445727482679,0.08927184645538257
0.330874457257575,0.08736116760967913
0.3334616495043788,0.08542583484338596
0.3357569721115538,0.08310836630795213
0.3391972761040033,0.08104976393871036
0.3410732438071799,0.07858437187973817
0.34272823483540354,0.07584778669427905
0.3454197366130997,0.07339472159560174
0.34908980582524274,0.0709170025763347
0.35175623127430355,0.06802016690704239
0.354869102900599,0.06500006163480147
0.3591962242562929,0.06191832156108625
0.36178830722200994,0.058355830035871456
0.36337112370790264,0.05373321992529862
0.3629404168972514,0.0485065887602776
0.3671654284817411,0.043255303674666866
0.36964688204357626,0.03638918679042935
0.36377270454924177,0.026909754323681322
0.34785238959467635,0.021264006508635035


==> csv/res_16_30.0_T_14_SD302v_FingerJet.csv <==
Precision,Recall
0.10516437312001574,0.15816722754336007
0.10594843203269115,0.1578837074565783
0.10783062792053606,0.1573043403227198
0.10783062792053606,0.1573043403227198
0.10980232638648481,0.15639214526090012
0.11220913683910909,0.15550460411967013
0.11220913683910909,0.15550460411967013
0.11499297591611499,0.15438285073283778
0.11499297591611499,0.15438285073283778
0.11794292655613867,0.15319946254453115
0.12136334049981262,0.1516955733885581
0.12136334049981262,0.1516955733885581
0.12521370162104264,0.14987118326491872
0.12521370162104264,0.14987118326491872
0.12969368122959857,0.1479111965780358
0.13470871021393907,0.14576630548673003
0.13470871021393907,0.14576630548673003
0.1401978384760895,0.14343650999100133
0.1401978384760895,0.14343650999100133
0.14632708255892946,0.14072457872613192
0.15324941852510604,0.13807428226273682
0.15324941852510604,0.13807428226273682
0.1610160796212421,0.13541165883904688
0.1610160796212421,0.13541165883904688
0.17052601711880705,0.1333530564698051
0.1802891156462585,0.1306781060858203
0.1802891156462585,0.1306781060858203
0.19102776245633388,0.12807711746360464
0.19102776245633388,0.12807711746360464
0.20313434621366191,0.12558707148404274
0.21536833923482165,0.12296142894123738
0.21536833923482165,0.12296142894123738
0.2292243442353714,0.1204344020807909
0.2292243442353714,0.1204344020807909
0.2430658048755662,0.11774712473651122
0.25738466644540325,0.11471469250397544
0.25738466644540325,0.11471469250397544
0.27340993395458246,0.11175622203320883
0.27340993395458246,0.11175622203320883
0.29109668062102384,0.10885938636391652
0.3074660065296165,0.10564204972695783
0.3074660065296165,0.10564204972695783
0.3247275709877749,0.10248634789147344
0.3247275709877749,0.10248634789147344
0.34294255818919495,0.09898549116773295
0.3618261518373438,0.09564488492782565
0.3618261518373438,0.09564488492782565
0.38127516436471126,0.09221798996585431
0.38127516436471126,0.09221798996585431
0.40004458563228,0.08848292099651148
0.4195710455764075,0.0848834485904121
0.4195710455764075,0.0848834485904121
0.4399386380310812,0.08130863010490243
0.4399386380310812,0.08130863010490243
0.45990011750881316,0.07719142536641889
0.4791582355321732,0.07297560494557646
0.4791582355321732,0.07297560494557646
0.49839371765125823,0.06884607324679808
0.49839371765125823,0.06884607324679808
0.5183277194372895,0.06449465626271218
0.5373677248677249,0.06009393143744684
0.5373677248677249,0.06009393143744684
0.5577659705918695,0.05564389877100206
0.5577659705918695,0.05564389877100206
0.5755197576758915,0.05152669403251852
0.5945778466305189,0.047310873611676095
0.5945778466305189,0.047310873611676095
0.6089630931458699,0.04271291742169298
0.6089630931458699,0.04271291742169298
0.6183844011142061,0.038312192596427645
0.6332507321468799,0.03465108538885396
0.6332507321468799,0.03465108538885396
0.6487119437939111,0.0307311120150882
0.6487119437939111,0.0307311120150882
0.6657542579075426,0.02698371608545049
0.6798573975044563,0.02350751328229972
0.6798573975044563,0.02350751328229972
0.6934673366834171,0.020413446248289634
0.6934673366834171,0.020413446248289634


==> csv/res_16_30.0_T_14_SD302v_LEADER__ours_.csv <==
Precision,Recall
0.10918692057938291,0.6247180207832551
0.11327821862566108,0.6225854566522441
0.11809819912692057,0.6199474871491439
0.1250330748915393,0.6174451142092872
0.13504510267363445,0.6141661427708541
0.14945174975408698,0.6105666703647548
0.16898679382704174,0.6063385229836175
0.19340026646364675,0.6012351614215451
0.22079380586726075,0.5961811077006521
0.25001823239532,0.5916324593518484
0.27770740051021897,0.5864058281868274
0.3036542325725179,0.5812038509423961
0.32724943291607156,0.5761991050626826
0.34895923514134075,0.5714039175079817
0.3683509998556744,0.5663005559459093
0.38555940179259096,0.5615546762323879
0.4016526722644276,0.5572279131688916
0.41644079753462293,0.553036746668639
0.4304950073946623,0.5489935036919246
0.44325544077825696,0.5448146641519668
0.4553527841540555,0.5404139393267015
0.4670203397839301,0.5360748493029104
0.47779007971656334,0.5319576445644268
0.4881648375443035,0.5280253442303663
0.4976874348676276,0.5239451203727673
0.5064651028648337,0.5195320685872071
0.5154236578214699,0.5157476917766848
0.5237812878482034,0.5117784105617396
0.5317003253964154,0.5075872440614869
0.5394559441668649,0.5030879035538627
0.5465568458007022,0.49897069881537914
0.5536996458152451,0.495260283766626
0.5603650733381147,0.4911923868693219
0.5670641583078623,0.4871244899720178
0.574042627942382,0.48338942100267496
0.5803833818154696,0.4795927172318578
0.5866701110824076,0.4759069561036944
0.5930313588850175,0.4720609444916978
0.5990444805348386,0.46832587552235494
0.6046716969015894,0.4642949595059354
0.6098884041631946,0.46012844692627247
0.6156941649899397,0.45641803187751934
0.6210419485791611,0.45259667418611244
0.6261037195132446,0.44840550768585974
0.6308869358170804,0.4442020142253122
0.6353148220570982,0.44055323397803337
0.6404055739304886,0.4367811841278059
0.644648598989435,0.4324914019451943
0.6492878609695544,0.4287686599361463
0.6533103356773252,0.42488566744326517
0.6586028236291146,0.4215080803224733
0.6625990026400704,0.4176620687104767
0.6672893110506131,0.4139393267014287
0.6715508194074433,0.41016727685120125
0.6754889499364468,0.4061610147553715
0.6799541571160659,0.4022410413816057
0.6843554708187692,0.39822245232548104
0.6878790485612284,0.3942778250311256
0.691994750656168,0.39000036980880887
0.6958590935373393,0.38571058762619725
0.6999321727334389,0.3816180368083034
0.7039575045415871,0.3773652355065764
0.7079155857813925,0.37339595429163125
0.7118760839094386,0.36937736523550657
0.7148962886050274,0.3649519864896515
0.7189611538367036,0.3606991851879245
0.7232207584431167,0.3566312882906204
0.727043608869428,0.35204565906093216
0.7309398427974785,0.3473367602282953
0.7349254205014282,0.34255389963388927
0.7388339308337152,0.337881981682137
0.7423783843275369,0.33259371571564167
0.7460647627614122,0.32718218014619777
0.7495769881556683,0.3221897612267791
0.7537861000234797,0.31659332125291223
0.7578160194612127,0.31104618912022486
0.761824168384774,0.30517855601987104
0.7665054833918018,0.2989657680312612
0.770497126343475,0.2925064408367541
0.7740850511172533,0.2865401920540414
0.7784061696658098,0.2799452682962908
0.7827563037097287,0.2728449391664509
0.7872853489221776,0.2656213404336625
0.7918209993196764,0.25824981817733567
0.7963049761737364,0.25130973953132896
0.8001381720648596,0.24270552124551606
0.8052939679307712,0.23401501423763915
0.8107831807271757,0.2248560827385575
0.8160423796352726,0.2145753978526435
0.822320409075113,0.20418377032407578
0.828203634052021,0.19271969724985516
0.8347766244193382,0.17943123405199513
0.8418733476016619,0.16486076698346955
0.851029442765793,0.14929181613106024
0.8600016073294222,0.1319108021153064
0.8705882352941177,0.11219999260382382
0.8842182890855457,0.08868015236122924
0.8993869455463397,0.06148687795076612
0.9239986306059569,0.033270465835829544


==> csv/res_16_30.0_T_14_SD302v_MINDTCT.csv <==
Precision,Recall
0.15839236600010215,0.2676306349617248
0.16471562494974995,0.25254243556081507
0.16971264079262272,0.25000308174007374
0.17122152508836314,0.24960861901063816
0.17135989301644533,0.24957163812975358
0.17136279380771413,0.24957163812975358
0.1713586809317443,0.24955931116945873
0.17112772490282632,0.2480184411326011
0.17197920145017412,0.2222057862751624
0.18615198318406143,0.2008678180047582
0.20373275197405152,0.18892299347903801
0.22517014118261564,0.18067625704177606
0.251377029893581,0.17383479407812827
0.2739865268864352,0.16945872317345265
0.29427020900987294,0.16643861790121173
0.30627924043665716,0.1646265547378672
0.3141324130758503,0.16382530231870124
0.3189420739778115,0.16336920478779138
0.32145286686103014,0.16309801166130444
0.3225475841874085,0.16293776117747125
0.32331139760745653,0.16291310725688152
0.3233351274648921,0.16291310725688152
0.3233351274648921,0.16291310725688152
0.3233667726939075,0.16291310725688152
0.32337249143416547,0.16287612637599694
0.3203701388020508,0.15790836137716802
0.3143895544487818,0.14395424232338547
0.3167010063005763,0.1307397408872946
0.3238979752108444,0.1169335453570504
0.33660550816095985,0.10651726390789296
0.3516121859017122,0.0974569480911702
0.3714799588900308,0.08911159597154937
0.39045074349442377,0.0828618271020549
0.41150788479082495,0.07784475426204653
0.4333140040591476,0.07369056864267841
0.45033008487896886,0.0706334824895529
0.46639150943396224,0.06825437915264475
0.48465760820660486,0.06639300814812076
0.4982614415938352,0.06535754348335245
0.5116415574251614,0.06447000234212245
0.5250430031366994,0.06396459697003316
0.5346185737976783,0.06358246120089248
0.5415173867228662,0.06334824895529012
0.5449031708874229,0.06312636366998262
0.5477823012641954,0.06302774798762373
0.55073402417962,0.06289215142438026
0.5520156046814044,0.06279353574202137
0.5532956275832064,0.06270724701995735
0.5532956275832064,0.06270724701995735
0.5532956275832064,0.06270724701995735
0.5532956275832064,0.06270724701995735
0.5532956275832064,0.06270724701995735
0.5533558142064614,0.06270724701995735
0.5533188248095756,0.06268259309936762
0.5532215933826731,0.0626579391787779
0.5521197552447552,0.062288130369932075
0.5471740346950196,0.06026650888157489
0.5435187340004655,0.05757923153729522
0.5373682920852733,0.054066047853259865
0.5311307094905884,0.049739284789763694
0.5273836549375709,0.04581931141599793
0.5245150450588055,0.042330781652552295
0.522955764075067,0.03847244308026084
0.5252192982456141,0.0354276838874302
0.5329159935379645,0.03253084821813789
0.5363959165557035,0.02979426303267877
0.5389384920634921,0.026786484720732716
0.5408076814459193,0.023606128964658604
0.5440281780339418,0.020943505540968653


==> csv/res_16_30.0_T_14_SD302v_SourceAFIS.csv <==
Precision,Recall
0.14272182755258392,0.2526040703622894


==> csv/res_16_30.0_T_14_SD302v_VeriFinger.csv <==
Precision,Recall
0.34015759428969483,0.46349370708676946
0.34016067163638997,0.46349370708676946
0.34016067163638997,0.46349370708676946
0.34016067163638997,0.46349370708676946
0.3401608569386518,0.4634813801264746
0.3401671974522293,0.46346905316617976
0.3401671974522293,0.46346905316617976
0.34017064630251265,0.46344439924559006
0.340174095589699,0.4634197453250003
0.34016560336636353,0.46337043748382084
0.3401786603191268,0.46332112964264144
0.34022811623065086,0.4633088026823466
0.34022811623065086,0.4633088026823466
0.34028123613513095,0.46325949484116713
0.3403378470177981,0.46318553307939797
0.34043478654862125,0.4630992443573339
0.34053916812506235,0.46293899387350074
0.34071169920226524,0.46277874338966757
0.34071169920226524,0.46277874338966757
0.3409051673223875,0.4624952233028857
0.341250773543009,0.46223635713669364
0.34173416520723876,0.46182956744696324
0.34237430729557217,0.46152139343959175
0.3430896695996844,0.4609420263057333
0.3430896695996844,0.4609420263057333
0.3440701702660868,0.4603380052512851
0.3451239730658442,0.4593271945071065
0.34649654221112086,0.45827940288204333
0.34823231137612093,0.45714532253491613
0.35001752076447357,0.4555797985774688
0.35001752076447357,0.4555797985774688
0.3523017596907384,0.45385402413618825
0.3546539194720494,0.4517954217669465
0.357518236724449,0.4494902801918075
0.36083490101227267,0.446876964609297
0.36455750017714167,0.44395547501941496
0.36455750017714167,0.44395547501941496
0.36878890804538367,0.44034367565302074
0.37352944279730316,0.4363990483586652
0.3783007664903379,0.4319613426525153
0.3835922630903377,0.42732640558164764
0.38939814393594757,0.422062793535742
0.38939814393594757,0.422062793535742
0.3957519016968988,0.4168608162913107
0.40241533654252176,0.411165760635085
0.40994772888883346,0.40507624224942373
0.41737088596163024,0.3987771655387498
0.42490583175273156,0.3921329339398198
0.42490583175273156,0.3921329339398198
0.43259049836465435,0.38477373864378783
0.4406730907521933,0.37769806343453766
0.44942912295928295,0.370227925495852
0.45787134502923976,0.3619318812174106
0.45787134502923976,0.3619318812174106
0.4671065493646139,0.3534262786139566
0.475216231371816,0.34473577160607966
0.4838944398104602,0.33610689939967703
0.49290931732431276,0.32691098701971083
0.5008640273382133,0.3179862677662315
0.5008640273382133,0.3179862677662315
0.509023138341209,0.3080630647288685
0.518006251873421,0.2982384773738644
0.5275261324041812,0.2892767772395005
0.5368869936034115,0.2793535742021375
0.5473394953784662,0.2700837000604021
0.5473394953784662,0.2700837000604021
0.5554644302759332,0.25881685835089924
0.5650064501654608,0.24835126906056235
0.5742886935796216,0.23761448664373852
0.5829740012682308,0.2266558189416072
0.5919548007307667,0.215684824279181
0.5919548007307667,0.215684824279181
0.6005149031836972,0.2041467894431912
0.6098490742181422,0.19326208350282903
0.6184956532694973,0.18153914426241632
0.6272727272727273,0.17011205206908028
0.6357445968617389,0.1588205564389877
0.6357445968617389,0.1588205564389877
0.6444528180007536,0.14757836865007457
0.6538416075650119,0.13637316174204603
0.6628013626834381,0.12471185730310763
0.672753834915997,0.1135313043156688
0.6819491316157709,0.10212886604292247
0.6819491316157709,0.10212886604292247
0.6902505395514685,0.09067711992899671
0.7015838339705079,0.0791760659738915
0.7116588419405321,0.06726822232905588
0.7181935901586274,0.05469472282829777
0.7265708771177354,0.041763741478988696
0.7265708771177354,0.041763741478988696
0.7383177570093458,0.02921489589882031


==> csv/res_8_18.0_I_14_FVC2002-DB1_FDx.csv <==
Precision,Recall
0.8207952713594842,0.7922717842323651


==> csv/res_8_18.0_I_14_FVC2002-DB1_FingerFlow.csv <==
Precision,Recall
0.4705697198615046,0.38770746887966806
0.47127525252525254,0.38718879668049794
0.47243346007604564,0.3866701244813278
0.47284852334074307,0.3861514522821577
0.47388535031847134,0.38589211618257263
0.4749121124960051,0.3853734439834025
0.4760527161684346,0.3840767634854772
0.4769131417500807,0.38303941908713696
0.47843010055141094,0.3825207468879668
0.479518855656697,0.3825207468879668
0.4791258969341161,0.3809647302904564
0.4803664921465969,0.38070539419087135
0.4816152330925804,0.3804460580912863
0.4842871319880913,0.3796680497925311
0.4848786972416085,0.3783713692946058
0.4858286095365122,0.3778526970954357
0.48742876299027826,0.3770746887966805
0.48887390424814564,0.37603734439834025
0.49017615176151763,0.37525933609958506
0.49099558273870203,0.37474066390041494
0.49231819733697507,0.37396265560165975
0.49365786767226605,0.37344398340248963
0.4953432218006209,0.3724066390041494
0.4961858529819695,0.3711099585062241
0.49686192468619245,0.3695539419087137
0.4982468443197756,0.36851659751037347
0.4987610619469027,0.3654045643153527
0.5010683760683761,0.36488589211618255
0.5021474588403723,0.3638485477178423
0.5025197984161267,0.3620331950207469
0.50362056480811,0.36073651452282157
0.5049180327868853,0.35943983402489627
0.505878030859662,0.3571058091286307
0.5074074074074074,0.3552904564315353
0.5082150858849888,0.35295643153526973
0.5094197437829691,0.3506224066390041
0.510670731707317,0.3475103734439834
0.510580992689496,0.3441390041493776
0.5134398130112973,0.34180497925311204
0.513801261829653,0.3379149377593361
0.5159616919393456,0.33532157676348545
0.5163504238998788,0.3316908713692946
0.5184124386252046,0.32857883817427386
0.5204799338022342,0.3262448132780083
0.5219206680584552,0.3241701244813278
0.5238900634249471,0.32131742738589214
0.5263383297644539,0.31872406639004147
0.5302042590178183,0.3163900414937759
0.53315649867374,0.31275933609958506
0.5378719567177638,0.30938796680497926
0.5386727688787185,0.3052385892116183
0.542817033224146,0.3008298755186722
0.5447619047619048,0.2966804979253112
0.5492682926829269,0.2920124481327801
0.5512048192771084,0.28475103734439833
0.5542416452442159,0.2795643153526971
0.5572559366754617,0.27385892116182575
0.5623969213853766,0.2653008298755187
0.5692926969522715,0.2567427385892116
0.5759759759759759,0.2487033195020747
0.5809948979591837,0.2362551867219917
0.5885135135135136,0.22588174273858921
0.5963235294117647,0.21032157676348548
0.6045150501672241,0.1875
0.5936570862239842,0.15534232365145229
0.5814977973568282,0.13692946058091288
0.5761904761904761,0.12551867219917012
0.5800256081946222,0.1174792531120332
0.5846994535519126,0.11099585062240663
0.5894428152492669,0.10425311203319503
0.5884194053208138,0.0975103734439834
0.5793918918918919,0.08895228215767635
0.568100358422939,0.08220954356846473
0.566793893129771,0.07702282157676349
0.5604838709677419,0.0720954356846473
0.556745182012848,0.06742738589211618
0.5659955257270693,0.06561203319502075
0.5687203791469194,0.06224066390041494
0.5675,0.05886929460580913
0.5651041666666666,0.05627593360995851
0.5714285714285714,0.052904564315352696
0.5663716814159292,0.04979253112033195
0.56875,0.04719917012448133
0.5676567656765676,0.044605809128630707
0.5644599303135889,0.042012448132780086
0.578125,0.038381742738589214
0.5726141078838174,0.03578838174273859
0.5770925110132159,0.03397302904564315
0.5794392523364486,0.032157676348547715
0.5876288659793815,0.029564315352697094
0.592391304347826,0.028267634854771784
0.5878787878787879,0.025155601659751038
0.5850340136054422,0.022302904564315353
0.5925925925925926,0.02074688796680498


==> csv/res_8_18.0_I_14_FVC2002-DB1_FingerJet.csv <==
Precision,Recall
0.6532473309608541,0.7616701244813278
0.654703522068658,0.7616701244813278
0.6597035040431267,0.7616701244813278
0.6597035040431267,0.7616701244813278
0.663203072057827,0.7614107883817427
0.667349260523322,0.7606327800829875
0.667349260523322,0.7606327800829875
0.6709411495305702,0.7598547717842323
0.6709411495305702,0.7598547717842323
0.6750519270713132,0.758558091286307
0.6811931950594267,0.7580394190871369
0.6811931950594267,0.7580394190871369
0.6861639652337327,0.7575207468879668
0.6861639652337327,0.7575207468879668
0.691888045540797,0.7564834024896265
0.6963901506096103,0.7554460580912863
0.6963901506096103,0.7554460580912863
0.7006507592190889,0.7538900414937759
0.7006507592190889,0.7538900414937759
0.7065270336093522,0.7523340248962656
0.7122815653458036,0.7505186721991701
0.7122815653458036,0.7505186721991701
0.7201297081566476,0.7487033195020747
0.7201297081566476,0.7487033195020747
0.7259894126543988,0.7468879668049793
0.7334014300306435,0.7448132780082988
0.7334014300306435,0.7448132780082988
0.741267787839586,0.7429979253112033
0.741267787839586,0.7429979253112033
0.7481656184486373,0.7404045643153527
0.7563829787234042,0.7375518672199171
0.7563829787234042,0.7375518672199171
0.760612573885008,0.7341804979253111
0.760612573885008,0.7341804979253111
0.7652173913043478,0.7302904564315352
0.7723263506063948,0.7266597510373444
0.7723263506063948,0.7266597510373444
0.7771890686001115,0.7227697095435685
0.7771890686001115,0.7227697095435685
0.7827069793727042,0.7183609958506224
0.7874534517330278,0.7129149377593361
0.7874534517330278,0.7129149377593361
0.7910491136297588,0.7059128630705395
0.7910491136297588,0.7059128630705395
0.7941176470588235,0.700207468879668
0.8015610927649355,0.6924273858921162
0.8015610927649355,0.6924273858921162
0.8070336391437309,0.6843879668049793
0.8070336391437309,0.6843879668049793
0.8136491118728576,0.6771265560165975
0.8184428844926611,0.6651970954356846
0.8184428844926611,0.6651970954356846
0.8255737704918032,0.6530082987551867
0.8255737704918032,0.6530082987551867
0.8307432432432432,0.637707468879668
0.8358313001045661,0.6218879668049793
0.8358313001045661,0.6218879668049793
0.8393051031487514,0.6014004149377593
0.8393051031487514,0.6014004149377593
0.8483358547655068,0.5816908713692946
0.8553359683794466,0.5612033195020747
0.8553359683794466,0.5612033195020747
0.8622680412371134,0.5422717842323651
0.8622680412371134,0.5422717842323651
0.869622475856014,0.5137448132780082
0.8735307945463093,0.48184647302904565
0.8735307945463093,0.48184647302904565
0.878344270570419,0.4512448132780083
0.878344270570419,0.4512448132780083
0.8808743169398907,0.41804979253112035
0.8841354723707665,0.38589211618257263
0.8841354723707665,0.38589211618257263
0.8853299167200512,0.358402489626556
0.8853299167200512,0.358402489626556
0.8925501432664756,0.32313278008298757
0.892914653784219,0.287603734439834
0.892914653784219,0.287603734439834
0.8934426229508197,0.25440871369294604
0.8934426229508197,0.25440871369294604
0.8955532574974147,0.2245850622406639
0.9053254437869822,0.1983921161825726
0.9053254437869822,0.1983921161825726
0.9085872576177285,0.17012448132780084
0.9085872576177285,0.17012448132780084
0.9183006535947712,0.145746887966805
0.919921875,0.12214730290456431
0.919921875,0.12214730290456431
0.9267734553775744,0.10503112033195021
0.9267734553775744,0.10503112033195021
0.931129476584022,0.08765560165975103
0.934931506849315,0.07079875518672199
0.934931506849315,0.07079875518672199
0.9361702127659575,0.05705394190871369
0.9361702127659575,0.05705394190871369
0.9340659340659341,0.044087136929460584
0.9347826086956522,0.03345435684647303
0.9347826086956522,0.03345435684647303
0.9484536082474226,0.023858921161825725
0.9484536082474226,0.023858921161825725


==> csv/res_8_18.0_I_14_FVC2002-DB1_FingerNet.csv <==
Precision,Recall
0.7870262729597768,0.8778526970954357


==> csv/res_8_18.0_I_14_FVC2002-DB1_LEADER__ours_.csv <==
Precision,Recall
0.7487644151565074,0.9429460580912863
0.7609378270881306,0.9426867219917012
0.7681251321073769,0.9424273858921162
0.772862611654615,0.9424273858921162
0.7783494105037514,0.941649377593361
0.7819905213270142,0.9413900414937759
0.7845256105467906,0.9413900414937759
0.7867360208062418,0.9413900414937759
0.7883528900478053,0.9408713692946058
0.7902417773905467,0.9408713692946058
0.7921397379912664,0.9408713692946058
0.7940468373823594,0.9408713692946058
0.7947426067907996,0.9408713692946058
0.7976687926105124,0.9406120331950207
0.7997794928335171,0.9406120331950207
0.8013698630136986,0.9406120331950207
0.8033222591362126,0.9406120331950207
0.804569653948536,0.9406120331950207
0.8063583815028902,0.9406120331950207
0.8077522833593228,0.9403526970954357
0.8099173553719008,0.9403526970954357
0.8122759856630825,0.9403526970954357
0.8130044843049328,0.9403526970954357
0.8144654088050315,0.9403526970954357
0.815931593159316,0.9403526970954357
0.8176895306859205,0.9398340248962656
0.8199095022624434,0.9398340248962656
0.8209834579651031,0.9395746887966805
0.8227675528289026,0.9390560165975104
0.8247892458418774,0.9387966804979253
0.826216031057319,0.9382780082987552
0.8274994280485015,0.9380186721991701
0.8292067858780376,0.9380186721991701
0.8303489439853077,0.9380186721991701
0.8326041906516233,0.9377593360995851
0.8347183748845799,0.9377593360995851
0.8349896001848855,0.9369813278008299
0.8371177015755329,0.9369813278008299
0.8385973060845332,0.9364626556016598
0.8399627820423354,0.9364626556016598
0.8412587412587412,0.9359439834024896
0.8436185133239832,0.9359439834024896
0.8446056634682892,0.9359439834024896
0.8460455292184933,0.9349066390041494
0.8470394736842105,0.9349066390041494
0.8485990110666353,0.9346473029045643
0.8489276455338204,0.9341286307053942
0.8510286119650036,0.933350622406639
0.8523696682464454,0.9328319502074689
0.8539833531510107,0.9312759336099585
0.8559503935129978,0.9307572614107884
0.8573135755258127,0.9302385892116183
0.8586513078953684,0.9279045643153527
0.8602693602693603,0.9276452282157677
0.8620356970574047,0.9268672199170125
0.864505202032422,0.9266078838174274
0.8655992236778263,0.9253112033195021
0.8674610894941635,0.9250518672199171
0.8690243902439024,0.9240145228215768
0.8712362301101592,0.9229771784232366
0.873955773955774,0.9224585062240664
0.8759250123334977,0.920902489626556
0.8775964391691394,0.9203838174273858
0.8798112739011671,0.9188278008298755
0.8807864609258338,0.9177904564315352
0.8817660264405088,0.916753112033195
0.883854818523154,0.9157157676348547
0.8847023360964582,0.9133817427385892
0.8859229413246034,0.9123443983402489
0.8884391601315457,0.9107883817427386
0.8896499238964992,0.9094917012448133
0.89171974522293,0.9076763485477178
0.8943193449334698,0.9063796680497925
0.8957102491651683,0.904304979253112
0.8983750322414238,0.9032676348547718
0.9008029008029008,0.9019709543568465
0.9030413309072004,0.9009336099585062
0.9054336468129571,0.8988589211618258
0.9075387444181771,0.8960062240663901
0.9090668781390431,0.8918568464730291
0.9107095402604305,0.8887448132780082
0.9124165554072096,0.8861514522821576
0.9147849462365591,0.8825207468879668
0.9172993492407809,0.8773340248962656
0.9210742669224445,0.8716286307053942
0.9230556324384168,0.8648858921161826
0.9267132867132867,0.8591804979253111
0.9312977099236641,0.854253112033195
0.9342709529276694,0.8441390041493776
0.9377192982456141,0.8316908713692946
0.940387481371088,0.8182053941908713
0.9438167938931298,0.8016078838174274
0.9482220835932627,0.7883817427385892
0.9545159194282001,0.7619294605809128
0.9604500511421753,0.7305497925311203
0.9651921682378535,0.6903526970954357
0.9719853836784409,0.620850622406639
0.9779519843214111,0.5176348547717843
0.9871601208459214,0.33895228215767637
0.9945054945054945,0.09387966804979253


==> csv/res_8_18.0_I_14_FVC2002-DB1_LatentAFIS.csv <==
Precision,Recall
0.8415672913117547,0.7686721991701245
0.8421950526016492,0.7681535269709544
0.8431093394077449,0.7678941908713693
0.8445078459343794,0.7676348547717843
0.8473654066437571,0.7673755186721992
0.8512230215827338,0.7671161825726142
0.8548713501011853,0.7668568464730291
0.859720605355064,0.7660788381742739
0.8640890451083773,0.7650414937759336
0.8671575846833579,0.7634854771784232
0.8697454114860864,0.7619294605809128
0.8720308788598575,0.7616701244813278
0.8749253731343284,0.7601141078838174
0.8783783783783784,0.758558091286307
0.8802413273001508,0.7567427385892116
0.8821926105390673,0.7554460580912863
0.8830498177399757,0.7538900414937759
0.886002444987775,0.7518153526970954
0.8881720430107527,0.7497406639004149
0.8903982710713183,0.7479253112033195
0.8917829457364341,0.745850622406639
0.8931583880037488,0.741441908713693
0.8958990536277602,0.7365145228215768
0.8977707006369426,0.7310684647302904
0.8992621110041706,0.7269190871369294
0.9012987012987013,0.7199170124481328
0.9032152230971129,0.7139522821576764
0.9071547420965058,0.7069502074688797
0.9087849209020532,0.700207468879668
0.911522633744856,0.6893153526970954
0.9120193972982334,0.6828319502074689
0.9139747191011236,0.6750518672199171
0.916904422253923,0.666753112033195
0.9173613628126133,0.6563796680497925
0.9186003683241253,0.6467842323651453
0.9209441738478831,0.6374481327800829
0.9217027746104143,0.6288900414937759
0.923374613003096,0.6187759336099585
0.925314465408805,0.6104771784232366
0.9270541082164329,0.5998443983402489
0.9305271761340417,0.5905082987551867
0.9325281132861308,0.5806535269709544
0.9343563512361467,0.5684647302904564
0.9367311072056239,0.5529045643153527
0.9402444545043006,0.5386410788381742
0.9440820130475303,0.5254149377593361
0.9457773512476008,0.5111514522821576
0.9489340604858701,0.49636929460580914
0.9511568123393316,0.47977178423236516
0.953414505029116,0.4670643153526971
0.9556407447973713,0.4525414937759336
0.9550369948776323,0.43516597510373445
0.9584816132858838,0.4190871369294606
0.9597024178549287,0.40145228215767637
0.9596616785946649,0.3825207468879668
0.9594222833562586,0.3617738589211618
0.9607843137254902,0.34310165975103735
0.9624521072796934,0.3257261410788382
0.9637681159420289,0.3104253112033195
0.9658411614005123,0.2933091286307054
0.9652650822669104,0.27385892116182575
0.9685966633954858,0.2559647302904564
0.975531914893617,0.23781120331950206
0.976,0.22147302904564314
0.9761606022584692,0.20176348547717843
0.9780821917808219,0.18516597510373445
0.9789156626506024,0.16856846473029047
0.978441127694859,0.15300829875518673
0.978021978021978,0.13848547717842324
0.9795918367346939,0.12448132780082988
0.9837587006960556,0.10995850622406639
0.9845360824742269,0.09906639004149377
0.9859550561797753,0.09102697095435684
0.987012987012987,0.07883817427385892
0.9850746268656716,0.06846473029045644
0.9826086956521739,0.058609958506224066
0.9850746268656716,0.05134854771784232
0.9885714285714285,0.04486514522821577
0.9868421052631579,0.03890041493775934
0.9851851851851852,0.03449170124481328
0.991304347826087,0.029564315352697094
0.989247311827957,0.023858921161825725
0.9879518072289156,0.021265560165975105


==> csv/res_8_18.0_I_14_FVC2002-DB1_MINDTCT.csv <==
Precision,Recall
0.7564420218037661,0.791753112033195
0.758397611346106,0.7904564315352697
0.7588528678304239,0.7891597510373444
0.7592407592407593,0.7883817427385892
0.7593703148425787,0.7881224066390041
0.7593703148425787,0.7881224066390041
0.7595601099725069,0.7881224066390041
0.7658930373360242,0.7873443983402489
0.7692700357325166,0.7816390041493776
0.7731374065480794,0.7777489626556017
0.7749154306531356,0.7723029045643154
0.7761467889908257,0.7678941908713693
0.7789250728091077,0.7629668049792531
0.7786381842456609,0.7562240663900415
0.7848443843031123,0.7520746887966805
0.786880783886772,0.7497406639004149
0.7903535215127432,0.7479253112033195
0.7927132210874965,0.7448132780082988
0.8005586592178771,0.7432572614107884
0.8067250635772817,0.7404045643153527
0.8118218161050829,0.737292531120332
0.8122857142857143,0.737292531120332
0.8122857142857143,0.737292531120332
0.8122857142857143,0.737292531120332
0.8143266475644699,0.7370331950207469
0.8166089965397924,0.7344398340248963
0.8171262699564587,0.7300311203319502
0.819859402460457,0.7258817427385892
0.8227810650887574,0.7212136929460581
0.8248284094300209,0.716804979253112
0.8258901629450814,0.7098029045643154
0.8275967103259214,0.7046161825726142
0.8298921417565486,0.6983921161825726
0.8327623793210838,0.6934647302904564
0.8332809059452658,0.6869813278008299
0.8368320610687023,0.6823132780082988
0.8388960205391528,0.6779045643153527
0.8432203389830508,0.670902489626556
0.8436985850608753,0.6649377593360996
0.845,0.6574170124481328
0.8491714575583361,0.6511929460580913
0.8534067446662078,0.6431535269709544
0.8578947368421053,0.6340767634854771
0.8648552020021452,0.6273340248962656
0.8688703232836905,0.6203319502074689
0.8733431516936672,0.6151452282157677
0.8786971171845751,0.608661825726141
0.882062950322336,0.6032157676348547
0.882062950322336,0.6032157676348547
0.882062950322336,0.6032157676348547
0.882062950322336,0.6032157676348547
0.882062950322336,0.6032157676348547
0.882062950322336,0.6032157676348547
0.882062950322336,0.6032157676348547
0.8824648155192089,0.6016597510373444
0.8825772016774686,0.6003630705394191
0.8829827915869981,0.5988070539419087
0.8836852207293666,0.5969917012448133
0.8837837837837837,0.5936203319502075
0.8833592534992224,0.5892116182572614
0.8842975206611571,0.5827282157676349
0.8835453100158982,0.5765041493775933
0.8862444534086326,0.5697614107883817
0.885514977431268,0.5596473029045643
0.8866583019657047,0.549792531120332
0.8876548483554036,0.5389004149377593
0.8905299739357081,0.5316390041493776
0.8903140203449801,0.5220435684647303
0.891685393258427,0.5145228215767634
0.8908499767765908,0.4974066390041494
0.890167865707434,0.48132780082987553
0.8909180651530109,0.46810165975103735
0.8936170212765957,0.4574688796680498
0.8910994764397906,0.4413900414937759
0.89015769439913,0.4245331950207469
0.8902093944538766,0.4079356846473029
0.8910369068541301,0.39445020746887965
0.8913971934106162,0.3788900414937759
0.8885350318471338,0.3617738589211618
0.885923949299533,0.34439834024896265
0.8835904628330996,0.32676348547717843
0.8838757396449705,0.3099066390041494
0.8851298190401259,0.29175311203319504
0.884009942004971,0.2767116182572614
0.8849557522123894,0.25933609958506226
0.8836987607244995,0.2404045643153527
0.8854489164086687,0.2225103734439834
0.8868778280542986,0.2033195020746888
0.8894409937888199,0.18568464730290457
0.8943758573388203,0.1690871369294606
0.8909657320872274,0.1483402489626556
0.8855633802816901,0.13044605809128632
0.8824701195219123,0.11488589211618257
0.8847926267281107,0.0995850622406639
0.8961748633879781,0.08506224066390042
0.8873720136518771,0.06742738589211618
0.908695652173913,0.05420124481327801
0.8978494623655914,0.04330912863070539
0.9145299145299145,0.02774896265560166


==> csv/res_8_18.0_I_14_FVC2002-DB1_MinutiaeNet.csv <==
Precision,Recall
0.5243119266055046,0.29642116182572614
0.5245525470399266,0.29642116182572614
0.5245525470399266,0.29642116182572614
0.5245525470399266,0.29642116182572614
0.5245525470399266,0.29642116182572614
0.5245525470399266,0.29642116182572614
0.5245525470399266,0.29642116182572614
0.5245525470399266,0.29642116182572614
0.5245525470399266,0.29642116182572614
0.5245525470399266,0.29642116182572614
0.5245525470399266,0.29642116182572614
0.5245525470399266,0.29642116182572614
0.5245525470399266,0.29642116182572614
0.5245525470399266,0.29642116182572614
0.5247933884297521,0.29642116182572614
0.5247933884297521,0.29642116182572614
0.5247933884297521,0.29642116182572614
0.5247933884297521,0.29642116182572614
0.5247933884297521,0.29642116182572614
0.5247933884297521,0.29642116182572614
0.5247933884297521,0.29642116182572614
0.5247933884297521,0.29642116182572614
0.5250344510794671,0.29642116182572614
0.5250344510794671,0.29642116182572614
0.5248161764705882,0.2961618257261411
0.5248161764705882,0.2961618257261411
0.5250574712643679,0.2961618257261411
0.5260248733302626,0.2961618257261411
0.5265343793262575,0.295902489626556
0.5267774699907664,0.295902489626556
0.5270457697642164,0.29564315352697096
0.5280222325150533,0.29564315352697096
0.5278293135435993,0.29512448132780084
0.5283194057567316,0.29512448132780084
0.5285647933116582,0.29512448132780084
0.5293023255813953,0.29512448132780084
0.5305361305361306,0.29512448132780084
0.5307835820895522,0.29512448132780084
0.5312791783380019,0.29512448132780084
0.531615925058548,0.29434647302904565
0.5314258911819888,0.29382780082987553
0.5314553990610329,0.29356846473029047
0.5322049835448989,0.29356846473029047
0.5322960867515323,0.2927904564315353
0.5330500472143531,0.2927904564315353
0.5338702036949313,0.29227178423236516
0.5352045670789725,0.29175311203319504
0.5370990904739109,0.29097510373443985
0.5387205387205387,0.29045643153526973
0.5406582768635043,0.28967842323651455
0.541747572815534,0.2894190871369295
0.5416058394160584,0.28864107883817425
0.5440313111545988,0.2883817427385892
0.5461689587426326,0.2883817427385892
0.5465746673238048,0.287603734439834
0.5485148514851486,0.28734439834024894
0.5496524329692155,0.2870850622406639
0.5508474576271186,0.28656639004149376
0.5526579739217653,0.2857883817427386
0.5542655224634023,0.28475103734439833
0.5554430379746835,0.28449170124481327
0.5564024390243902,0.28397302904564314
0.5574859478794073,0.2829356846473029
0.5584148224395266,0.28137966804979253
0.5607476635514018,0.2800829875518672
0.5638075313807531,0.2795643153526971
0.5665439242503946,0.27930497925311204
0.5672669491525424,0.27774896265560167
0.5686065136145222,0.2761929460580913
0.5702789699570815,0.2756742738589212
0.5721231766612642,0.27463692946058094
0.5735294117647058,0.2730809128630705
0.5744096650192202,0.2712655601659751
0.5778642936596218,0.26945020746887965
0.579718309859155,0.26685684647302904
0.5780806360022714,0.26400414937759337
0.5797018348623854,0.26218879668049794
0.5834298957126304,0.2611514522821577
0.5847953216374269,0.25933609958506226
0.5868794326241135,0.2575207468879668
0.5865155131264916,0.25492738589211617
0.5879518072289157,0.25311203319502074
0.5874466788543571,0.25
0.5909653465346535,0.24766597510373445
0.5942211055276382,0.24533195020746887
0.5965583173996176,0.24273858921161826
0.6002587322121604,0.24066390041493776
0.6029023746701847,0.23703319502074688
0.6062246278755075,0.23236514522821577
0.6085753803596127,0.22821576763485477
0.6121863799283154,0.22147302904564314
0.6199701937406855,0.2157676348547718
0.6287937743190661,0.2095435684647303
0.6302382908792111,0.19891078838174273
0.640107430617726,0.1854253112033195
0.6480392156862745,0.17142116182572614
0.6613995485327314,0.15197095435684646
0.6820083682008368,0.12681535269709543
0.711764705882353,0.09413900414937759
0.782608695652174,0.056016597510373446


==> csv/res_8_18.0_I_14_FVC2002-DB1_SourceAFIS.csv <==
Precision,Recall
0.7796407185628742,0.6753112033195021


==> csv/res_8_18.0_I_14_FVC2002-DB1_VeriFinger.csv <==
Precision,Recall
0.7802009311443274,0.8257261410788381
0.7801470588235294,0.8254668049792531
0.7801470588235294,0.8254668049792531
0.7803383182152488,0.8254668049792531
0.7803383182152488,0.8254668049792531
0.7803383182152488,0.8254668049792531
0.7803383182152488,0.8254668049792531
0.7803383182152488,0.8254668049792531
0.7803383182152488,0.8254668049792531
0.7805296714075527,0.8254668049792531
0.7808051055473736,0.8249481327800829
0.7808051055473736,0.8249481327800829
0.7809430255402751,0.8246887966804979
0.7808892164087448,0.8244294605809128
0.7808892164087448,0.8244294605809128
0.7808892164087448,0.8244294605809128
0.7812730400589826,0.8244294605809128
0.7813575996064929,0.8239107883817427
0.7813575996064929,0.8239107883817427
0.7816884075806054,0.8236514522821576
0.7816884075806054,0.8236514522821576
0.7822660098522167,0.8236514522821576
0.7822660098522167,0.8236514522821576
0.7822123675782212,0.8233921161825726
0.7825979788020705,0.8233921161825726
0.7825979788020705,0.8233921161825726
0.7827909270216963,0.8233921161825726
0.7831236121391562,0.8231327800829875
0.7834033094591257,0.8226141078838174
0.7834033094591257,0.8226141078838174
0.7845126175160811,0.8223547717842323
0.7851301115241636,0.8215767634854771
0.7856965482989818,0.8205394190871369
0.7856965482989818,0.8205394190871369
0.7865671641791044,0.8200207468879668
0.7884231536926147,0.8195020746887967
0.7884231536926147,0.8195020746887967
0.7901852779168753,0.8184647302904564
0.7931034482758621,0.8171680497925311
0.7946902654867256,0.8150933609958506
0.7946902654867256,0.8150933609958506
0.7964939024390244,0.8130186721991701
0.7985703344396221,0.8112033195020747
0.7985703344396221,0.8112033195020747
0.7995899538698104,0.8091286307053942
0.8014952307295695,0.8062759336099585
0.8051441932969603,0.8036825726141079
0.8051441932969603,0.8036825726141079
0.8078534031413612,0.8003112033195021
0.809799789251844,0.7971991701244814
0.809799789251844,0.7971991701244814
0.8113057324840764,0.7927904564315352
0.8133868808567604,0.7878630705394191
0.8160670814173654,0.7824170124481328
0.8160670814173654,0.7824170124481328
0.8206043956043956,0.7746369294605809
0.8237922368053616,0.7650414937759336
0.8303393213572854,0.7551867219917012
0.8303393213572854,0.7551867219917012
0.834106728538283,0.745850622406639
0.8363851151801536,0.7344398340248963
0.8363851151801536,0.7344398340248963
0.8424388771506188,0.7238070539419087
0.845726627584079,0.7108402489626556
0.8506658211794547,0.695798755186722
0.8506658211794547,0.695798755186722
0.8567241940735917,0.6823132780082988
0.8609160815780675,0.6677904564315352
0.8609160815780675,0.6677904564315352
0.865214431586113,0.6592323651452282
0.8681088625261689,0.6452282157676349
0.8713722680042996,0.6307053941908713
0.8713722680042996,0.6307053941908713
0.8767123287671232,0.6141078838174274
0.8815638175546187,0.5964730290456431
0.8815638175546187,0.5964730290456431
0.8846761453396524,0.5809128630705395
0.889482333607231,0.5614626556016598
0.897071490094746,0.5401970954356846
0.897071490094746,0.5401970954356846
0.9015426497277677,0.5153008298755186
0.9036087369420702,0.49351659751037347
0.9070594210259014,0.4631742738589212
0.9070594210259014,0.4631742738589212
0.9127292940522512,0.4258298755186722
0.9219543147208121,0.37681535269709543
0.9219543147208121,0.37681535269709543
0.9248291571753986,0.3158713692946058
0.9260700389105059,0.24688796680497926
0.9209039548022598,0.1690871369294606
0.9209039548022598,0.1690871369294606
0.9218390804597701,0.10399377593360996
0.9241071428571429,0.05368257261410788
0.9241071428571429,0.05368257261410788
0.9541284403669725,0.026970954356846474


==> csv/res_8_18.0_I_14_SD27_FDx.csv <==
Precision,Recall
0.2879603399433428,0.4278198653198653


==> csv/res_8_18.0_I_14_SD27_FingerFlow.csv <==
Precision,Recall
0.5616724738675958,0.3392255892255892
0.5618682467758801,0.3392255892255892
0.5620641562064156,0.3392255892255892
0.562652705061082,0.3392255892255892
0.5628491620111732,0.3392255892255892
0.5630898287312128,0.3390151515151515
0.5632867132867133,0.3390151515151515
0.56333100069979,0.33880471380471383
0.5645161290322581,0.33880471380471383
0.5655075518089216,0.33880471380471383
0.5661040787623066,0.33880471380471383
0.5667018655403027,0.33880471380471383
0.5669014084507042,0.33880471380471383
0.5671010919337796,0.33880471380471383
0.5677487649964714,0.3385942760942761
0.5681497175141242,0.3385942760942761
0.5679971741434122,0.3383838383838384
0.568045245669848,0.3381734006734007
0.5681415929203539,0.33775252525252525
0.568641362185172,0.3373316498316498
0.5685369318181818,0.33691077441077444
0.5688367129135539,0.336489898989899
0.5696473102956894,0.336489898989899
0.5711222301644031,0.3362794612794613
0.5715307582260372,0.3362794612794613
0.5725546399140093,0.3362794612794613
0.5729652205091431,0.3362794612794613
0.5734290843806105,0.3360690235690236
0.5739474631162289,0.33564814814814814
0.574154067674586,0.33564814814814814
0.575036075036075,0.3354377104377104
0.5758670520231214,0.3354377104377104
0.5757685352622062,0.335016835016835
0.5760869565217391,0.3345959595959596
0.5765602322206096,0.3343855218855219
0.5768252815110788,0.3341750841750842
0.5770909090909091,0.33396464646464646
0.5770909090909091,0.33396464646464646
0.5773571168547507,0.33375420875420875
0.5770491803278689,0.3333333333333333
0.5777372262773722,0.3331228956228956
0.5777940102264426,0.33291245791245794
0.5776965265082267,0.3324915824915825
0.5804066543438078,0.3303872053872054
0.5839279008636876,0.3272306397306397
0.5884366679345758,0.32554713804713803
0.5896153846153847,0.3226010101010101
0.5921308920919361,0.31986531986531985
0.5983412322274881,0.3188131313131313
0.6027232679215058,0.3167087542087542
0.6062576188541243,0.31397306397306396
0.6079638752052545,0.31165824915824913
0.6097662771285476,0.307449494949495
0.613722998729352,0.30492424242424243
0.616044616044616,0.3021885521885522
0.6195462478184991,0.2988215488215488
0.6225663716814159,0.29608585858585856
0.6258411843876177,0.2935606060606061
0.6311926605504588,0.2895622895622896
0.6356444858073522,0.28745791245791247
0.6392585551330798,0.28303872053872053
0.6407010710808179,0.2769360269360269
0.6446650124069478,0.27335858585858586
0.649620253164557,0.2699915824915825
0.6535677352637022,0.265993265993266
0.6578529878371232,0.2617845117845118
0.66504329004329,0.25862794612794615
0.6720400222345748,0.25441919191919193
0.6756446991404012,0.2481060606060606
0.6824925816023739,0.242003367003367
0.6862026862026862,0.23653198653198654
0.6925505050505051,0.23085016835016836
0.6980392156862745,0.22474747474747475
0.7011572498298162,0.21675084175084175
0.7047075606276747,0.2079124579124579
0.7072987208427389,0.1978114478114478
0.7235246564268392,0.18834175084175084
0.7279860505666957,0.1757154882154882
0.7302371541501976,0.15551346801346802
0.7141009055627425,0.11616161616161616
0.707936507936508,0.09385521885521886
0.7071823204419889,0.08080808080808081
0.702355460385439,0.06902356902356903
0.6921296296296297,0.06292087542087542
0.6971279373368147,0.05618686868686869
0.7055214723926381,0.0484006734006734
0.7216494845360825,0.04419191919191919
0.71484375,0.03851010101010101
0.7264957264957265,0.03577441077441077
0.7378640776699029,0.03198653198653199
0.7297297297297297,0.028409090909090908
0.7218934911242604,0.025673400673400674
0.7364864864864865,0.022937710437710437


==> csv/res_8_18.0_I_14_SD27_FingerJet.csv <==
Precision,Recall
0.089488156688697,0.39036195286195285
0.09053961414161199,0.3890993265993266
0.09291632983023444,0.3869949494949495
0.09291632983023444,0.3869949494949495
0.09559860074139821,0.3853114478114478
0.09878213802435724,0.38404882154882153
0.09878213802435724,0.38404882154882153
0.10225479143179256,0.38173400673400676
0.10225479143179256,0.38173400673400676
0.1067621980104216,0.37941919191919193
0.111076598123874,0.37626262626262624
0.111076598123874,0.37626262626262624
0.11644240236297998,0.3733164983164983
0.11644240236297998,0.3733164983164983
0.12148426622110832,0.3672138047138047
0.12788197790792497,0.3630050505050505
0.12788197790792497,0.3630050505050505
0.13494837172359014,0.35753367003367004
0.13494837172359014,0.35753367003367004
0.14302802460697198,0.3522727272727273
0.1519197127336341,0.3472222222222222
0.1519197127336341,0.3472222222222222
0.16048034934497818,0.3402777777777778
0.16048034934497818,0.3402777777777778
0.17109366598558984,0.33480639730639733
0.1817758098345374,0.3282828282828283
0.1817758098345374,0.3282828282828283
0.19284269094587758,0.32091750841750843
0.19284269094587758,0.32091750841750843
0.20498005227679186,0.3135521885521885
0.21965230536659108,0.30576599326599324
0.21965230536659108,0.30576599326599324
0.23341036645757676,0.2975589225589226
0.23341036645757676,0.2975589225589226
0.248921639108555,0.29145622895622897
0.2662617554858934,0.2859848484848485
0.2662617554858934,0.2859848484848485
0.2826923076923077,0.2784090909090909
0.2826923076923077,0.2784090909090909
0.29976470588235293,0.2680976430976431
0.31700436009233135,0.2601010101010101
0.31700436009233135,0.2601010101010101
0.3347327176042541,0.2516835016835017
0.3347327176042541,0.2516835016835017
0.3556653288051868,0.24242424242424243
0.3781656399726215,0.23253367003367004
0.3781656399726215,0.23253367003367004
0.4021204089360091,0.22348484848484848
0.4021204089360091,0.22348484848484848
0.4258793969849246,0.21401515151515152
0.4484848484848485,0.20244107744107745
0.4484848484848485,0.20244107744107745
0.4744186046511628,0.19318181818181818
0.4744186046511628,0.19318181818181818
0.4982837528604119,0.18329124579124578
0.5235940530058177,0.17045454545454544
0.5235940530058177,0.17045454545454544
0.5437454808387563,0.15824915824915825
0.5437454808387563,0.15824915824915825
0.5688375927452597,0.1452020202020202
0.5834896810506567,0.1308922558922559
0.5834896810506567,0.1308922558922559
0.6046758767268863,0.11973905723905724
0.6046758767268863,0.11973905723905724
0.6203143893591294,0.10795454545454546
0.6380027739251041,0.0968013468013468
0.6380027739251041,0.0968013468013468
0.6553398058252428,0.08522727272727272
0.6553398058252428,0.08522727272727272
0.6774193548387096,0.07512626262626262
0.6796338672768879,0.0625
0.6796338672768879,0.0625
0.6956521739130435,0.05387205387205387
0.6956521739130435,0.05387205387205387
0.7090301003344481,0.04461279461279461
0.7480314960629921,0.03998316498316498
0.7480314960629921,0.03998316498316498
0.7464114832535885,0.03282828282828283
0.7464114832535885,0.03282828282828283
0.7398843930635838,0.026936026936026935
0.7441860465116279,0.020202020202020204
0.7441860465116279,0.020202020202020204


==> csv/res_8_18.0_I_14_SD27_FingerNet.csv <==
Precision,Recall
0.6426505390481199,0.5143097643097643


==> csv/res_8_18.0_I_14_SD27_LEADER__ours_.csv <==
Precision,Recall
0.130139677776587,0.7666245791245792
0.13390460078702512,0.7662037037037037
0.1384609532504089,0.765993265993266
0.14526702910137512,0.7647306397306397
0.15461410469729936,0.7626262626262627
0.16869719460393034,0.7605218855218855
0.1881245095474758,0.7567340067340067
0.21376097473571046,0.7531565656565656
0.2433640489616284,0.7447390572390572
0.276952260512172,0.7373737373737373
0.31235347159603244,0.7289562289562289
0.34766697163769444,0.7196969696969697
0.37987378859589815,0.7093855218855218
0.41074074074074074,0.7001262626262627
0.43860117458622533,0.6914983164983165
0.46476054324517513,0.6841329966329966
0.4895435811326515,0.6748737373737373
0.50778866227718,0.6654040404040404
0.5273648648648649,0.656986531986532
0.5461783439490446,0.6496212121212122
0.56150027578599,0.6426767676767676
0.5788163187128903,0.6359427609427609
0.5926146515783204,0.6281565656565656
0.6055121349238997,0.6195286195286195
0.6178465451462484,0.6134259259259259
0.631486752791767,0.6069023569023569
0.6421005183682669,0.5995370370370371
0.6509849362688297,0.5911195286195287
0.6633261751371987,0.585016835016835
0.6716344979232837,0.578493265993266
0.6807017543859649,0.5715488215488216
0.6860138072104321,0.564604377104377
0.6927490871152843,0.5589225589225589
0.7017402945113789,0.5515572390572391
0.7099507927829415,0.546506734006734
0.7161182375906302,0.5404040404040404
0.7234468937875751,0.5317760942760943
0.7301726660813579,0.5250420875420876
0.737252549490102,0.5172558922558923
0.7439509954058193,0.5111531986531986
0.7488270253362528,0.5037878787878788
0.7527910685805422,0.49663299663299665
0.7574080104200586,0.48947811447811446
0.7633155792276964,0.48253367003367004
0.7689432551817873,0.4762205387205387
0.7738919667590027,0.4703282828282828
0.7805996472663139,0.4656986531986532
0.7875089734386217,0.4617003367003367
0.7921081476068689,0.4562289562289562
0.7977611940298508,0.44991582491582494
0.801983975581839,0.44234006734006737
0.8059875583203733,0.43623737373737376
0.8119047619047619,0.4305555555555556
0.8135797509039775,0.42613636363636365
0.8175869120654397,0.4206649831649832
0.8202995008319468,0.414983164983165
0.8241291418861513,0.40824915824915825
0.828212894850714,0.4027777777777778
0.8317137809187279,0.39625420875420875
0.8358881875563571,0.39015151515151514
0.8401658222017504,0.3838383838383838
0.8420556341348421,0.37584175084175087
0.8435538387252535,0.36763468013468015
0.8464180569185475,0.3630050505050505
0.848424212106053,0.3569023569023569
0.8513789581205311,0.3507996632996633
0.8559498956158664,0.3451178451178451
0.8579818473037907,0.3381734006734007
0.8594860579551667,0.33080808080808083
0.8659562535053281,0.32491582491582494
0.8684362377380266,0.3167087542087542
0.8710059171597633,0.30976430976430974
0.8693009118541033,0.30092592592592593
0.8717948717948718,0.29335016835016836
0.8785166240409207,0.28914141414141414
0.8794701986754967,0.27946127946127947
0.8853809196980096,0.27146464646464646
0.8845070422535212,0.26430976430976433
0.8929351784413693,0.257996632996633
0.9007575757575758,0.2502104377104377
0.9032258064516129,0.2415824915824916
0.9072249589490968,0.23253367003367004
0.910025706940874,0.22348484848484848
0.9119217081850534,0.2156986531986532
0.9147358665430955,0.2077020202020202
0.914396887159533,0.1978114478114478
0.9185336048879837,0.18981481481481483
0.9145299145299145,0.18013468013468015
0.9188571428571428,0.1691919191919192
0.9226932668329177,0.15572390572390574
0.9247311827956989,0.1447811447811448
0.9265785609397944,0.13278619528619529
0.9290322580645162,0.12121212121212122
0.9296577946768061,0.1029040404040404
0.941834451901566,0.0885942760942761
0.9441340782122905,0.07112794612794612
0.9456521739130435,0.054924242424242424
0.9702970297029703,0.041245791245791245
0.9722222222222222,0.022095959595959596


==> csv/res_8_18.0_I_14_SD27_LatentAFIS.csv <==
Precision,Recall
0.5616883116883117,0.5096801346801347
0.5624709707385044,0.5096801346801347
0.5626889974412654,0.5090488215488216
0.5641205325858444,0.5082070707070707
0.570953962980541,0.5063131313131313
0.5749880210828942,0.5050505050505051
0.5783627143202125,0.5039983164983165
0.5830078125,0.5025252525252525
0.5913065201099176,0.4981060606060606
0.5943420055569588,0.49515993265993263
0.5964822839663523,0.49242424242424243
0.5994332818134982,0.4896885521885522
0.6051660516605166,0.4831649831649832
0.608151305274374,0.48042929292929293
0.610857296425692,0.4783249158249158
0.6154898741105638,0.4732744107744108
0.6174515235457064,0.4690656565656566
0.6190343287747697,0.46675084175084175
0.6203886229231202,0.4635942760942761
0.6242441693060754,0.4562289562289562
0.6261655011655012,0.4522306397306397
0.6280649926144757,0.4473905723905724
0.6301943198804185,0.4436026936026936
0.6329152646069134,0.4353956228956229
0.6346153846153846,0.4305555555555556
0.6365922665828356,0.42613636363636365
0.6415215989684074,0.4187710437710438
0.6452879581151832,0.414983164983165
0.6510312707917498,0.4118265993265993
0.6521592442645074,0.4067760942760943
0.655160390516039,0.39541245791245794
0.6597864768683274,0.39015151515151514
0.6652158142908959,0.3859427609427609
0.6696230598669624,0.3813131313131313
0.6762562332182586,0.3710016835016835
0.6811594202898551,0.36595117845117847
0.6863691194209891,0.3592171717171717
0.6905940594059405,0.3522727272727273
0.6972318339100346,0.3392255892255892
0.6991544281263907,0.3305976430976431
0.7060981201283815,0.32407407407407407
0.7158150851581508,0.3095538720538721
0.7202588352414137,0.304503367003367
0.7262026612077789,0.2986111111111111
0.7326315789473684,0.29292929292929293
0.74482372691662,0.2800925925925926
0.7507212925562609,0.2737794612794613
0.7547619047619047,0.2668350168350168
0.7579656862745098,0.2603114478114478
0.7653333333333333,0.2415824915824916
0.7713894592744696,0.23716329966329966
0.7734375,0.22916666666666666
0.7854435178165277,0.21801346801346802
0.7875197472353871,0.2098063973063973
0.7909090909090909,0.2013888888888889
0.8032786885245902,0.1959175084175084
0.8070500927643784,0.1830808080808081
0.8143133462282398,0.1771885521885522
0.8185483870967742,0.17087542087542087
0.8283898305084746,0.16456228956228955
0.8386336866902238,0.14983164983164984
0.8434782608695652,0.1428872053872054
0.8501971090670171,0.13615319865319866
0.8666666666666667,0.12584175084175084
0.8804841149773072,0.12247474747474747
0.8811410459587956,0.117003367003367
0.8831385642737897,0.11132154882154882
0.8909090909090909,0.10311447811447812
0.8891013384321224,0.09785353535353536
0.8895705521472392,0.09154040404040405
0.8893709327548807,0.08627946127946128
0.9020100502512562,0.07554713804713804
0.8981233243967829,0.070496632996633
0.899135446685879,0.06565656565656566
0.9065420560747663,0.061237373737373736
0.9117647058823529,0.05218855218855219
0.9153225806451613,0.04776936026936027
0.920704845814978,0.04398148148148148
0.9333333333333333,0.03535353535353535
0.9341317365269461,0.03282828282828283
0.9391891891891891,0.02925084175084175
0.9393939393939394,0.026094276094276093
0.941747572815534,0.020412457912457913


==> csv/res_8_18.0_I_14_SD27_MINDTCT.csv <==
Precision,Recall
0.13746938775510203,0.3543771043771044
0.14231400673982544,0.3465909090909091
0.14673765905604189,0.3421717171717172
0.1481243104082383,0.3390151515151515
0.148565101042724,0.33880471380471383
0.14857881136950904,0.33880471380471383
0.14857881136950904,0.33880471380471383
0.14842300556586271,0.3367003367003367
0.14947347893915758,0.3226010101010101
0.15702388779311857,0.3015572390572391
0.16777097137142144,0.2824074074074074
0.18278284262442088,0.25736531986531985
0.20075417489674988,0.23526936026936027
0.22522326290568503,0.2175925925925926
0.25590655694186354,0.20286195286195285
0.2858903265557609,0.19528619528619529
0.3109272664598414,0.18981481481481483
0.3268801191362621,0.18476430976430977
0.33449208188489765,0.18223905723905723
0.341948310139165,0.18097643097643099
0.344275420336269,0.18097643097643099
0.344275420336269,0.18097643097643099
0.344275420336269,0.18097643097643099
0.344275420336269,0.18097643097643099
0.3442885771543086,0.18076599326599327
0.34452082490901736,0.17929292929292928
0.341645885286783,0.17297979797979798
0.3433159722222222,0.16645622895622897
0.3477251624883937,0.15761784511784513
0.3522613065326633,0.14751683501683502
0.35770089285714285,0.1348905723905724
0.3639822447685479,0.1207912457912458
0.3757183908045977,0.11005892255892256
0.38701517706576727,0.09659090909090909
0.40561471442400776,0.08817340067340067
0.423963133640553,0.07744107744107744
0.4475806451612903,0.07007575757575757
0.4774494556765163,0.06460437710437711
0.4990990990990991,0.05829124579124579
0.5195071868583162,0.05324074074074074
0.5395033860045146,0.050294612794612795
0.5717884130982368,0.04776936026936027
0.5774278215223098,0.046296296296296294
0.5901639344262295,0.045454545454545456
0.5988700564971752,0.04461279461279461
0.6098265895953757,0.0444023569023569
0.6133720930232558,0.0444023569023569
0.6187683284457478,0.0444023569023569
0.6187683284457478,0.0444023569023569
0.6187683284457478,0.0444023569023569
0.6187683284457478,0.0444023569023569
0.6187683284457478,0.0444023569023569
0.6187683284457478,0.0444023569023569
0.6187683284457478,0.0444023569023569
0.6187683284457478,0.0444023569023569
0.6183431952662722,0.04398148148148148
0.6179104477611941,0.043560606060606064
0.6181818181818182,0.04292929292929293
0.6269592476489029,0.04208754208754209
0.617363344051447,0.04040404040404041
0.6151315789473685,0.03935185185185185
0.6245733788395904,0.03851010101010101
0.6289752650176679,0.03745791245791246
0.63003663003663,0.0361952861952862
0.6436781609195402,0.03535353535353535
0.6463414634146342,0.03345959595959596
0.670995670995671,0.032617845117845115
0.6788990825688074,0.031144781144781145
0.6748768472906403,0.02882996632996633
0.6822916666666666,0.027567340067340067
0.6795580110497238,0.025883838383838384
0.6686746987951807,0.02335858585858586
0.6776315789473685,0.021675084175084174


==> csv/res_8_18.0_I_14_SD27_MinutiaeNet.csv <==
Precision,Recall
0.4438591627391184,0.33691077441077444
0.4448457904973604,0.33691077441077444
0.4455583402951824,0.3367003367003367
0.4468025691147724,0.3367003367003367
0.44780296669465436,0.3367003367003367
0.4490597810833567,0.3367003367003367
0.4504225352112676,0.336489898989899
0.45205091937765207,0.3362794612794613
0.4550113895216401,0.3362794612794613
0.4568077803203661,0.3360690235690236
0.45901639344262296,0.33585858585858586
0.46007494955318534,0.33585858585858586
0.4617391304347826,0.3352272727272727
0.46400466336345086,0.335016835016835
0.46658851113716293,0.335016835016835
0.4691285081240768,0.3341750841750842
0.4732915547597732,0.33375420875420875
0.4769786337646705,0.33354377104377103
0.48058252427184467,0.3333333333333333
0.483811850946854,0.3333333333333333
0.48858024691358026,0.3331228956228956
0.4925187032418953,0.3324915824915825
0.496536523929471,0.33186026936026936
0.5006361323155216,0.3312289562289562
0.50417469492614,0.3303872053872054
0.5079468050600064,0.32954545454545453
0.5104506858262573,0.32891414141414144
0.514021774991752,0.32786195286195285
0.5171267043565015,0.3272306397306397
0.5202952029520295,0.3263888888888889
0.5247625508819539,0.32554713804713803
0.528747433264887,0.32512626262626265
0.5322970639032815,0.3242845117845118
0.5343804537521815,0.3221801346801347
0.536808735470236,0.3207070707070707
0.5396655994308075,0.31923400673400676
0.5425799496945742,0.31776094276094274
0.5446298984034833,0.31586700336700335
0.5470523617722446,0.3143939393939394
0.5500184569952011,0.3135521885521885
0.5529850746268656,0.31186868686868685
0.556184012066365,0.3103956228956229
0.5593607305936074,0.30934343434343436
0.5627405696689761,0.30765993265993263
0.5651497471800856,0.30576599326599324
0.568796550372403,0.30534511784511786
0.5712593762337149,0.304503367003367
0.5752388535031847,0.30408249158249157
0.5786516853932584,0.30345117845117847
0.5809716599190283,0.30197811447811446
0.5852063751532489,0.30134680134680136
0.5878962536023055,0.3005050505050505
0.5904365904365905,0.2988215488215488
0.5928721174004193,0.2975589225589226
0.5966029723991507,0.2956649831649832
0.5993975903614458,0.29313973063973064
0.6028708133971292,0.2916666666666667
0.6064630367419213,0.2882996632996633
0.6092005359535507,0.28703703703703703
0.6137805983680871,0.2849326599326599
0.6157365050320219,0.28324915824915825
0.6166281755196305,0.2809343434343434
0.619291705498602,0.2796717171717172
0.6233459357277883,0.2775673400673401
0.6267369429803545,0.27525252525252525
0.6308887809616318,0.27335858585858586
0.6369018253576715,0.2716750841750842
0.6420682730923695,0.26914983164983164
0.6463104325699746,0.26725589225589225
0.6476043276661515,0.26452020202020204
0.6508598228243877,0.2628367003367003
0.6525647805393971,0.2596801346801347
0.6582210242587601,0.2569444444444444
0.6615720524017468,0.255050505050505
0.6662952646239554,0.2516835016835017
0.6694963214487832,0.24894781144781145
0.6741122565864834,0.24768518518518517
0.6805392731535757,0.24431818181818182
0.6843992827256425,0.24095117845117844
0.6908979841172878,0.2380050505050505
0.6944792973651192,0.23295454545454544
0.6994219653179191,0.22916666666666666
0.704515272244356,0.22327441077441076
0.7060833902939166,0.21738215488215487
0.715292459478506,0.2135942760942761
0.718817591925018,0.2098063973063973
0.7184466019417476,0.20244107744107745
0.7215777262180975,0.19633838383838384
0.7303643724696356,0.18981481481481483
0.7338371116708649,0.18392255892255893
0.7369791666666666,0.17866161616161616
0.7453703703703703,0.16940235690235692
0.75390625,0.16245791245791247
0.7606659729448492,0.15382996632996632
0.7647058823529411,0.14225589225589225
0.7719950433705081,0.1311026936026936
0.7828492392807745,0.1191077441077441
0.8065040650406504,0.10437710437710437
0.8299595141700404,0.08627946127946128
0.8612903225806452,0.05618686868686869


==> csv/res_8_18.0_I_14_SD27_SourceAFIS.csv <==
Precision,Recall
0.1267768850432633,0.3453282828282828


==> csv/res_8_18.0_I_14_SD27_VeriFinger.csv <==
Precision,Recall
0.4382039808671501,0.5976430976430976
0.4383392498842414,0.5976430976430976
0.4383878937615812,0.5974326599326599
0.43845559845559845,0.5974326599326599
0.43845559845559845,0.5974326599326599
0.4387076827948678,0.5972222222222222
0.4387076827948678,0.5972222222222222
0.4387076827948678,0.5972222222222222
0.43907725654126023,0.5968013468013468
0.43937984496124033,0.5963804713804713
0.43959627329192547,0.5957491582491582
0.43959627329192547,0.5957491582491582
0.440261356565028,0.5955387205387206
0.44147940074906367,0.5953282828282829
0.44147940074906367,0.5953282828282829
0.44263578024730005,0.5951178451178452
0.444409498348797,0.5946969696969697
0.44616600790513833,0.5938552188552189
0.44616600790513833,0.5938552188552189
0.44852824184566426,0.5932239057239057
0.450945815966656,0.5919612794612794
0.450945815966656,0.5919612794612794
0.4546925566343042,0.5913299663299664
0.4594594594594595,0.5902777777777778
0.4629291756510201,0.5873316498316499
0.4629291756510201,0.5873316498316499
0.4668689934243804,0.5827020202020202
0.47239368998628256,0.5797558922558923
0.47239368998628256,0.5797558922558923
0.4785651793525809,0.5755471380471381
0.48497854077253216,0.5707070707070707
0.49186917595468665,0.5664983164983165
0.49186917595468665,0.5664983164983165
0.4969141574714793,0.5591329966329966
0.5037435208293338,0.5521885521885522
0.5037435208293338,0.5521885521885522
0.5125767478708655,0.5446127946127947
0.5227926078028747,0.5357744107744108
0.5227926078028747,0.5357744107744108
0.5325116872078198,0.5273569023569024
0.5437086092715232,0.5183080808080808
0.5532306277305128,0.5063131313131313
0.5532306277305128,0.5063131313131313
0.5635755258126195,0.4962121212121212
0.5733167082294265,0.4837962962962963
0.5733167082294265,0.4837962962962963
0.583745767126856,0.4715909090909091
0.5964052287581699,0.46085858585858586
0.6083856246434683,0.44886363636363635
0.6083856246434683,0.44886363636363635
0.6212484993997599,0.4356060606060606
0.6317610062893082,0.4227693602693603
0.6317610062893082,0.4227693602693603
0.6438492063492064,0.4097222222222222
0.6532593619972261,0.39646464646464646
0.6655677655677655,0.38236531986531985
0.6655677655677655,0.38236531986531985
0.6751740139211136,0.36742424242424243
0.684640522875817,0.35269360269360267
0.684640522875817,0.35269360269360267
0.7009222661396575,0.33585858585858586
0.7062645011600928,0.3202861952861953
0.7189189189189189,0.30787037037037035
0.7189189189189189,0.30787037037037035
0.7266949152542372,0.2887205387205387
0.7312925170068028,0.27146464646464646
0.7312925170068028,0.27146464646464646
0.7407407407407407,0.25252525252525254
0.7518443997317237,0.2359006734006734
0.7518443997317237,0.2359006734006734
0.7601156069364162,0.22138047138047137
0.766770670826833,0.20686026936026936
0.7762711864406779,0.19276094276094277
0.7762711864406779,0.19276094276094277
0.7888888888888889,0.17929292929292928
0.7985971943887775,0.1677188552188552
0.7985971943887775,0.1677188552188552
0.8047982551799345,0.1553030303030303
0.8144078144078144,0.14036195286195285
0.815068493150685,0.12521043771043772
0.815068493150685,0.12521043771043772
0.8241590214067278,0.11342592592592593
0.8248686514886164,0.09911616161616162
0.8248686514886164,0.09911616161616162
0.834319526627219,0.08901515151515152
0.8325892857142857,0.07849326599326599
0.8421052631578947,0.06734006734006734
0.8421052631578947,0.06734006734006734
0.8525641025641025,0.05597643097643098
0.8685258964143426,0.045875420875420875
0.8685258964143426,0.045875420875420875
0.8895027624309392,0.03388047138047138
0.8852459016393442,0.022727272727272728


==> csv/res_8_18.0_I_14_SD302v_FDx.csv <==
Precision,Recall
0.3399594158011374,0.3139060439086326


==> csv/res_8_18.0_I_14_SD302v_FingerFlow.csv <==
Precision,Recall
0.29063748759621316,0.13358726871540746
0.29146594181446295,0.13350097999334345
0.29212209537689254,0.13342701823157427
0.29280900700966195,0.13336538343009996
0.2931778109317781,0.1332297868668565
0.2938486663037561,0.13308186334331817
0.294770206022187,0.1329832476609593
0.2954314999040807,0.1328846319786004
0.2961546924854219,0.1327243814947672
0.2969794025070407,0.13258878493152373
0.29789593324647246,0.13246551532857512
0.2988310603952129,0.13235457268592138
0.2993747906665178,0.1322189761226779
0.2998096624307227,0.13203407171825499
0.3005673201145874,0.13192312907560125
0.3013351360486733,0.13187382123442182
0.3018793273986152,0.13167658986970404
0.30259390503189226,0.13157797418734515
0.3032026850219011,0.13140539674321708
0.3039582203704232,0.13129445410056334
0.3043864169959343,0.13104791489466613
0.305014647596071,0.13091231833142267
0.30535801687156305,0.1307397408872946
0.3060587674438762,0.13057949040346142
0.306602133086019,0.13040691295933335
0.3072136772017562,0.13024666247550018
0.3078336444237051,0.13011106591225668
0.30825682708613533,0.12996314238871837
0.30895693274227165,0.129728930143116
0.3095679830373708,0.12958100661957767
0.31033769610305195,0.12948239093721878
0.3110057769219375,0.12940842917544962
0.31147151428741165,0.1292605056519113
0.31179976162097733,0.12898931252542437
0.31257846595324923,0.12890302380336033
0.3131070871807171,0.12874277331952713
0.31353690791055544,0.1285948497959888
0.3139913232104121,0.1284715801930402
0.3144790911288373,0.12829900274891215
0.3148423061774775,0.12810177138419437
0.31529233105542903,0.1279661748209509
0.31589206310531764,0.12785523217829714
0.316302223308087,0.12767032777387424
0.3172619230414888,0.12734982680620785
0.3196066187948798,0.12619109253849092
0.32210973945606297,0.12511864699283803
0.3242493630470539,0.12393525880453139
0.3264763779527559,0.12266558189416071
0.3286057531869452,0.12138357802349518
0.33161185104648,0.1203111324778423
0.3341882711770415,0.1188565511630487
0.3364542114188807,0.11738964288796026
0.3393815026820751,0.11620625469965361
0.34139449541284406,0.11467771162309086
0.3440670985134983,0.11327243814947673
0.3471601543103778,0.11203974211999063
0.34984411535463755,0.11065912256696621
0.35303488927831767,0.10926617605364693
0.3567931456548348,0.10779926777855849
0.35981601505331384,0.10607349333727796
0.3625251962087747,0.1041997953724591
0.3664505887022093,0.102437040050294
0.3700584159760902,0.1007359195296032
0.37406041365143095,0.09876360588242546
0.377634491386777,0.09674198439406827
0.38152390438247014,0.09443684281892928
0.3860916219562526,0.0922549708467389
0.3903482959713231,0.08993750231130505
0.39447446109285356,0.08729953280820482
0.39925741138249116,0.08483414074923265
0.404126213592233,0.08209755556377353
0.40766239561420287,0.07883091108563539
0.4128137828925231,0.0756135744486767
0.4179061784897025,0.07203875596316704
0.423156285823462,0.06825437915264475
0.42930976992330777,0.06348384551853359
0.43349935436266374,0.05793671338584618
0.441351888667992,0.05199511852372324
0.4489105935386927,0.044192152657076295
0.43909348441926344,0.03248154037695845
0.41338979632990525,0.025270268604464824
0.4136778792604143,0.022891165267556673
0.41607795371498174,0.021054448183622402


==> csv/res_8_18.0_I_14_SD302v_FingerJet.csv <==
Precision,Recall
0.10968043341065004,0.16495938266582844
0.11057250866497366,0.1647744782614055
0.11263868585383166,0.16431838073049568
0.11263868585383166,0.16431838073049568
0.11490860624523991,0.16366505183486804
0.1175282857752793,0.16287612637599694
0.1175282857752793,0.16287612637599694
0.12068569749612068,0.16202556611565155
0.12068569749612068,0.16202556611565155
0.12410199956345554,0.16119965977589587
0.12808931142626087,0.16010256030965325
0.12808931142626087,0.16010256030965325
0.1327112813858164,0.15884521035957744
0.1327112813858164,0.15884521035957744
0.13822175144296245,0.15763716825068105
0.14450570732040738,0.1563674913403104
0.14450570732040738,0.1563674913403104
0.15127052785040423,0.15476498650197848
0.15127052785040423,0.15476498650197848
0.15928579668533782,0.15318713558423627
0.16802572171295663,0.1513873993811866
0.16802572171295663,0.1513873993811866
0.17763803995719918,0.14939043181341913
0.17763803995719918,0.14939043181341913
0.18874824634688442,0.1476030225706643
0.200578231292517,0.14538416971758933
0.200578231292517,0.14538416971758933
0.21356867071152785,0.1431899707851041
0.21356867071152785,0.1431899707851041
0.22807752123459743,0.14100809881291373
0.24240003454529752,0.13839478323040322
0.24240003454529752,0.13839478323040322
0.25888039040870914,0.13601567989349506
0.25888039040870914,0.13601567989349506
0.27538297114356963,0.13340236431098457
0.29273149684699634,0.13046854776080766
0.29273149684699634,0.13046854776080766
0.3126752917759884,0.1278059243371177
0.3126752917759884,0.1278059243371177
0.33408049576424825,0.12493374258841512
0.35475191045097404,0.12188898339558449
0.35475191045097404,0.12188898339558449
0.376088739600828,0.11869630067921551
0.376088739600828,0.11869630067921551
0.39918855434550504,0.11522009787606474
0.4225890692035068,0.11170691419202938
0.4225890692035068,0.11170691419202938
0.44651139085673514,0.10799649914327626
0.44651139085673514,0.10799649914327626
0.47127013319957645,0.10423677625334368
0.4970143797221545,0.10055101512518028
0.4970143797221545,0.10055101512518028
0.5221770159407724,0.09650777214846591
0.5221770159407724,0.09650777214846591
0.5487661574618097,0.09210704732320057
0.5743423715095103,0.08747211025233288
0.5743423715095103,0.08747211025233288
0.5982509369980368,0.08263994181674741
0.5982509369980368,0.08263994181674741
0.6224489795918368,0.07745029153261097
0.6441798941798942,0.07203875596316704
0.6441798941798942,0.07203875596316704
0.6676139873965156,0.0666025664731334
0.6676139873965156,0.0666025664731334
0.6908990775161779,0.06185668675961195
0.7093725793958172,0.05644515119016802
0.7093725793958172,0.05644515119016802
0.7233743409490334,0.050737768573647424
0.7233743409490334,0.050737768573647424
0.735575009948269,0.04557277221010071
0.7503942329353458,0.04106110474218162
0.7503942329353458,0.04106110474218162
0.7720530835284933,0.03657409119485226
0.7720530835284933,0.03657409119485226
0.7864963503649635,0.03187751932251026
0.8007130124777183,0.027686352822257558
0.8007130124777183,0.027686352822257558
0.8165829145728644,0.024037572574978735
0.8165829145728644,0.024037572574978735
0.8303303303303303,0.020450427129174217


==> csv/res_8_18.0_I_14_SD302v_FingerNet.csv <==
Precision,Recall
0.7201247028833235,0.5153778829678389


==> csv/res_8_18.0_I_14_SD302v_LEADER__ours_.csv <==
Precision,Recall
0.1332503140155424,0.7623978403165563
0.13844766719448792,0.760918605081173
0.14454184464446318,0.7587613870295724
0.1531255148450098,0.7561727253676516
0.1655165123490253,0.7527458304056802
0.18328817384692442,0.7488012031113248
0.20736852231032446,0.7440553233978033
0.2374976208602969,0.738323286860693
0.27123070040082903,0.7323693650382752
0.30698144463082006,0.7264277701761522
0.34125710015820293,0.720597117956683
0.37323535473234065,0.7143843299680732
0.4021955249376908,0.7081592150191685
0.42894568449580306,0.7023778706408786
0.4530540900271011,0.6965225645008197
0.47431719888618995,0.690827508844594
0.49374028166511175,0.6849845296648299
0.5118534882857461,0.6797455715395141
0.5291871671193682,0.6748517683024543
0.5444789890682981,0.6692306744079978
0.5590535641949791,0.6634863109105925
0.5732618827723963,0.6580254674999692
0.5862931798051373,0.6527618554540636
0.5987327202069587,0.6476215130111066
0.6105171949463134,0.6427277097740468
0.6213829071332436,0.6374147898869618
0.6320003942148964,0.6323977170469534
0.6420190754945498,0.6273066824451758
0.6518774856670626,0.6223142635257571
0.66143231025458,0.6168410931548389
0.6701863354037267,0.6118363472751255
0.6783396039194609,0.6067453126733479
0.6866922611765037,0.6019254711980573
0.6949072280339231,0.5969453792389334
0.7034196041691064,0.5923350960886555
0.7110613858432162,0.5875768894148392
0.7182518577051074,0.5826461052968949
0.7258226867982965,0.5777646290201299
0.7325491556424528,0.5726982483389421
0.7396211269866753,0.5679153877445361
0.7459928434880643,0.5628120261824636
0.7529474366862331,0.5581647621513011
0.759404600811908,0.5534312093980746
0.765710253188523,0.5483894826374764
0.7714905984103085,0.54319983235334
0.7768869769260852,0.5387251457663055
0.7824287444197437,0.5336464381248228
0.7880569591180524,0.5287033270465836
0.7934516809467809,0.523969774293357
0.7978733486229838,0.5189033936121692
0.803559390589187,0.5142807835015963
0.8082526645154982,0.5094732689866006
0.8138624485821593,0.5048629858363226
0.8186606926616614,0.5000184904404423
0.8228914674648407,0.4947918592754213
0.8277766201291936,0.4896884977133489
0.8324118207816968,0.48437557782626384
0.8362940341520065,0.4793461780259606
0.8406386701662292,0.47377439197268345
0.8449272783881154,0.4683382024826498
0.8492652046122541,0.4630376095558596
0.8536804102375423,0.4576260739864157
0.8575334782303863,0.45231315409933065
0.8613308626137363,0.44692627245047645
0.8646560258855914,0.4414037942383788
0.868448856237254,0.4356964116218582
0.87265955053371,0.43032185693329883
0.8762251470176421,0.424281646388817
0.8799968870787829,0.418167474082566
0.8838992912302973,0.4119916669748407
0.8874632739426939,0.40585284074799993
0.8909586176535329,0.3991593013078905
0.8944513154935911,0.3922562035427684
0.8976167942871892,0.385821530268851
0.9014440009391876,0.3786102584963574
0.9049764243024897,0.3714482945650432
0.908760808690033,0.3640397914278318
0.9128978224455612,0.35606424811705684
0.9165503133422087,0.3479531082430383
0.9200772586499717,0.3405815859867115
0.9234961439588689,0.33212529122443696
0.9269370866782191,0.3231019562885988
0.93032517354768,0.3138813899880428
0.9333660896515231,0.3044142844815897
0.9369971096008124,0.2957114505134179
0.9398138741008656,0.28507328377895297
0.9429456180537881,0.2740160003944627
0.9467063738999022,0.26255192732024213
0.9501664244526745,0.24984283125624052
0.9533833093382317,0.23672694550250853
0.9564019706521163,0.2225509411634185
0.959339335894936,0.20620539181243297
0.9614125645222208,0.18826966458341038
0.964795165483803,0.16924916484844002
0.9687374427388893,0.14858917939425317
0.9721664275466284,0.12529122443696608
0.9752949852507374,0.09781442993972117
0.9769203029210242,0.06678747087755631
0.9811708319068813,0.03532906820507131


==> csv/res_8_18.0_I_14_SD302v_LatentAFIS.csv <==
Precision,Recall
0.5757781704499116,0.4699530342812766
0.5758766032662064,0.4698913994798023
0.5770326373526471,0.4694476289091873
0.5788071606892772,0.46870801129149564
0.5847216641424289,0.4663905427560618
0.5921958442949636,0.4633950914044106
0.5962126520991272,0.46145975863811745
0.6045575970810529,0.4575151313437619
0.6118560221196928,0.45281855947141997
0.6149650702802795,0.45032851349185804
0.6210395954453197,0.4450772284062473
0.624047594196848,0.4422173736178396
0.6298652827640138,0.43686747284986993
0.635373679713491,0.4308272623053881
0.6377427184466019,0.42753596390666027
0.6427323779651786,0.4218409082504345
0.6478434689013608,0.41549252369858114
0.650229536258948,0.412053301776315
0.6550186169683213,0.4055200128200387
0.657109444310025,0.4017356360095164
0.6615642042637581,0.39477090344292
0.6666312884737847,0.38712818806010624
0.6695532290724225,0.38314657988486617
0.6756174005823905,0.3746656312020019
0.6825877494838266,0.36677637661329093
0.6861834892346451,0.36260986403362794
0.6928583520762291,0.35315508548746966
0.6999924715802153,0.3438482304648497
0.7038344460645128,0.3391763125130974
0.7118607935619687,0.32930241731691384
0.715343972983278,0.3237799391048161
0.7238320689065084,0.31284592532327454
0.7332156534226902,0.30209681594615584
0.7384341090037195,0.2961182402031483
0.7469977017447318,0.2844692627245048
0.7556894014578557,0.2722039372311182
0.7610027462854728,0.2664349198131233
0.771904227459783,0.25434217176386476
0.7767285901487705,0.24842523082233153
0.7870636550308008,0.23624619405100897
0.7950495918546476,0.22331521270169988
0.8007359956385444,0.2172626751969232
0.810259158222915,0.2050343305844212
0.822554419092578,0.1933113913440085
0.8266100495399858,0.18717256511716776
0.8373854827343199,0.17577012684442142
0.8422985129429044,0.1696682814984653
0.8524524790642031,0.1581055927418858
0.8627266134880348,0.14665384662796002
0.8671312779334899,0.14110671449527262
0.8748239582470384,0.130172700713731
0.8837739288969918,0.11950988005867633
0.8869047619047619,0.1138764592039249
0.8965185818026484,0.10348483167535717
0.9062908788203116,0.09394376440713484
0.9092508798391151,0.08917323077302368
0.9150943396226415,0.08011291495630092
0.9186567164179105,0.07587244061486878
0.925033921302578,0.06723124144817129
0.930110658124636,0.05905846677267852
0.9321295143212951,0.05536037868422026
0.9344262295081968,0.04777929810288081
0.9446629213483146,0.041455567471617175
0.946969696969697,0.03852175092144028
0.9476702508960574,0.03259248301961219
0.9490118577075098,0.029597031667961
0.9512310606060606,0.02476486323237553
0.9550113895216401,0.020672312414481715


==> csv/res_8_18.0_I_14_SD302v_MINDTCT.csv <==
Precision,Recall
0.17318032260653238,0.2926173834794078
0.18020067857659713,0.2762841610887171
0.18578768556174793,0.2736831724665015
0.18746511981870762,0.2732887097370659
0.18763595121414486,0.2732763827767711
0.1876391275275716,0.2732763827767711
0.18764389219934993,0.2732763827767711
0.1874409941057896,0.2716615509781443
0.18914277536612126,0.24438198784561715
0.2064636263937123,0.22278515340902086
0.22734161061335176,0.21081567496271095
0.25182431290614965,0.2020635331533597
0.28214406673915754,0.19511112754705817
0.3085462590186152,0.19083367232474144
0.33206198374125495,0.18781356705250052
0.346000366938813,0.18597684996856625
0.3550949015529345,0.18518792450969515
0.3606959786297018,0.18475648089937502
0.36362973760932943,0.18449761473318294
0.36490971205466083,0.18433736424934977
0.36580473126697166,0.1843250372890549
0.3658315799774918,0.1843250372890549
0.3658315799774918,0.1843250372890549
0.36586738438952776,0.1843250372890549
0.36581008321096425,0.18425107552728573
0.3617856696261098,0.17832180762545763
0.3547179970386324,0.16242002884508708
0.35632595777718057,0.147097617198575
0.36504251032881485,0.13178753251235778
0.38042927817381483,0.12038509423961145
0.39879919946631087,0.1105358529640176
0.4226618705035971,0.10138924842523082
0.4460385687732342,0.09465872810423677
0.4720448325296494,0.0892965003759723
0.4989127283270513,0.0848464677095275
0.5206696007544798,0.0816661119534534
0.539673180592992,0.07897883460917372
0.5619544677404841,0.07698186704140626
0.5786110327976693,0.0758970945354585
0.5944042261788299,0.07489861075157477
0.6099362541738339,0.07430691665742145
0.6219941956882256,0.07397408872946021
0.6308746048472076,0.07380151128533215
0.6355607576080017,0.0736289338412041
0.6391686308120849,0.07354264511914008
0.6424870466321243,0.07337006767501202
0.6444516688339835,0.07330843287353772
0.6462910593865564,0.07324679807206341
0.6462910593865564,0.07324679807206341
0.6462910593865564,0.07324679807206341
0.6462910593865564,0.07324679807206341
0.6462910593865564,0.07324679807206341
0.6463613619057978,0.07324679807206341
0.6463547334058759,0.07322214415147368
0.6462777535916413,0.07319749023088397
0.6454326923076923,0.07281535446174328
0.6400671516508114,0.07049788592630943
0.6350942518035839,0.06728054928935073
0.6259495221759372,0.06297844014644428
0.6202448334869027,0.058084636909384514
0.6152099886492622,0.05344969983851682
0.6121887887582098,0.04940645686180245
0.6119302949061662,0.04501805899683197
0.6154970760233918,0.041517202273091476
0.6231825525040388,0.03804099946994071
0.625832223701731,0.034762028031507713
0.6329365079365079,0.031458402672484995
0.6351313188364869,0.02772333370314214
0.6410502721741915,0.024678574510311503
0.6395864106351551,0.021350295230699062


==> csv/res_8_18.0_I_14_SD302v_MinutiaeNet.csv <==
Precision,Recall
0.21428150476377567,0.13446248289634258
0.21735056027435498,0.13437619417427857
0.2196628646411628,0.13412965496838133
0.2211755610262253,0.13400638536543275
0.22243622579653724,0.13382148096100982
0.2240517312618792,0.13368588439776635
0.2254908084025566,0.1335133069536383
0.22707533513751652,0.13342701823157427
0.22834978545308504,0.13316815206538218
0.22989877464038358,0.1329832476609593
0.23150178425555698,0.13274903541535693
0.23261048348699304,0.13249016924916485
0.23412888869496923,0.13229293788444707
0.23581688994478542,0.13214501436090875
0.23753913101396507,0.13188614819471667
0.23910511936220719,0.13161495506822973
0.24063530793908997,0.13129445410056334
0.24214266192948894,0.13106024185496098
0.24405774447151854,0.13087533745053806
0.24609991642678058,0.1306781060858203
0.2482454287256766,0.13036993207844877
0.2503382307564501,0.1300124502298978
0.25262905162064825,0.12970427622252628
0.25472912265365094,0.12930981349309073
0.25692961135253245,0.12900163948571922
0.25902567413219446,0.1285948497959888
0.2611927181418707,0.128225040987143
0.26368374221431296,0.12785523217829714
0.26581952875810266,0.12738680768709243
0.268123112175815,0.1269307101561826
0.27062697576396205,0.12663486310910593
0.27291410879197137,0.1260431690149526
0.2753634938651965,0.12559939844433762
0.27782642005034475,0.1251679548340175
0.2803505074593755,0.1246255685810436
0.28278032197342173,0.12407085536777486
0.28506375227686703,0.12346683431332668
0.2875540190146932,0.12303539070300655
0.29017844105020296,0.1224806774897378
0.29252786894940713,0.12195061819705878
0.29491748779538174,0.12138357802349518
0.297213716156808,0.12084119177052131
0.29946244816464446,0.12017553591459881
0.3018844455500964,0.11967013054250952
0.30408086151520874,0.11904145556747162
0.3066033223862513,0.11853605019538233
0.30860333032141474,0.11788272129975469
0.31081965068358736,0.11714310368206304
0.3131172532643998,0.11646512086584569
0.31618413531053496,0.11591040765257696
0.3186217708404335,0.11524475179665446
0.3211666205369499,0.11443117241719364
0.3240039281705948,0.1138764592039249
0.326400739476678,0.11317382246711784
0.3288709270017681,0.11234791612736215
0.3315418083433878,0.11178087595379856
0.333975760720507,0.11107823921699148
0.3368523875718526,0.11052352600372274
0.3396348667911728,0.10984554318750539
0.3422608695652174,0.10916756037128804
0.3447410717785879,0.10840328883300666
0.34776024230830543,0.10756505553295613
0.35049585104229913,0.10673914919320045
0.35334815913021994,0.10576531932990643
0.3565446780001675,0.10496406691074048
0.3598840184206038,0.10403954488862592
0.3632532475996003,0.1030657150253319
0.36574585635359114,0.10200559643997387
0.3684210526315789,0.10078522737078263
0.3720363903694174,0.09981139750748863
0.37494722026741734,0.09851706667652824
0.37836674161603595,0.09749392897205478
0.3815750951497999,0.09639682950581216
0.38482587064676615,0.09534903788074899
0.3881211259018392,0.09416564969244234
0.3913427561837456,0.09283433798059737
0.3943706850770048,0.09154000714963698
0.39810632856287753,0.09018404151720227
0.40178471834913554,0.08880342196417786
0.40388682480708776,0.08710230144348705
0.40858693087992454,0.08540118092279625
0.4117183235276278,0.08367540648151572
0.41639590102474383,0.08214686340495297
0.42098828979539316,0.0806553012092748
0.42448246022765096,0.0786090258003279
0.42929258004287396,0.0765257695104964
0.43399885090491236,0.07449182106184436
0.4380047861202513,0.07219900644700024
0.44330137947159226,0.07011575015716874
0.44782466470395815,0.06750243457465824
0.4528074405787117,0.06481515723037856
0.45923217550274226,0.06193064852138111
0.46484107579462103,0.05859004228147381
0.47325581395348837,0.055187801240092205
0.48292570373788646,0.051600655794287686
0.4951734933472476,0.04679314127929194
0.512327938284677,0.04175141451869384
0.5303086649312012,0.03515649076094326
0.5622107969151671,0.026959062164860766


==> csv/res_8_18.0_I_14_SD302v_SourceAFIS.csv <==
Precision,Recall
0.1571667363142499,0.27817018601383087


==> csv/res_8_18.0_I_14_SD302v_VeriFinger.csv <==
Precision,Recall
0.4356369360485629,0.5935924460387313
0.43564087718028516,0.5935924460387313
0.43564087718028516,0.5935924460387313
0.43564087718028516,0.5935924460387313
0.4356436539314051,0.5935801190784364
0.43566336132020844,0.5935801190784364
0.43566336132020844,0.5935801190784364
0.43567285855176846,0.5935554651578467
0.43565521110447547,0.5934938303563724
0.43563639654314285,0.5934198685946033
0.4356361266732435,0.5933335798725392
0.4356748438490088,0.5932842720313598
0.4356748438490088,0.5932842720313598
0.43575302650283865,0.5932349641901803
0.43581359539875913,0.5931240215475266
0.43592833905738854,0.593000751944578
0.43609506623987815,0.5928405014607447
0.4362583607866627,0.592556981373963
0.4362583607866627,0.592556981373963
0.43652834440335464,0.5922241534460018
0.43690619198427433,0.5918050367959765
0.43748175715119675,0.591225669662118
0.43822813980284214,0.5907325912503236
0.4391452348402132,0.5899929736326319
0.4391452348402132,0.5899929736326319
0.4402594530846908,0.5890314707296328
0.44163494401066994,0.5877741207795569
0.4434264730553433,0.5864797899485966
0.4455326541152167,0.5848772851102647
0.44775497447650797,0.5827940288204332
0.44775497447650797,0.5827940288204332
0.45057268891079066,0.5804519063644096
0.45348983482190375,0.5777029942186557
0.456986822495882,0.5745472923831713
0.46122607423333034,0.571206686143264
0.46569019445091153,0.5671141353253701
0.46569019445091153,0.5671141353253701
0.47108803154971457,0.5624915252147973
0.4768139949565823,0.5570676626850585
0.48307243873475114,0.5515944923141403
0.48978665958482714,0.5456282435314276
0.4970885269766172,0.5387867805677798
0.4970885269766172,0.5387867805677798
0.5048332358104154,0.5317604131997091
0.5134460168663361,0.5246107762286898
0.5229107149540289,0.516696867719389
0.5324800990852675,0.5087583052894986
0.5420083883204659,0.5002033948448652
0.5420083883204659,0.5002033948448652
0.5522340484505793,0.4911923868693219
0.562447864231267,0.48207043625112483
0.5733610666347434,0.47231981065788986
0.583906432748538,0.4615583743204763
0.583906432748538,0.4615583743204763
0.5953405017921147,0.45045178309480666
0.6058046865707148,0.4394684614720856
0.616554563685733,0.4282509276037622
0.6277345129453747,0.4163307569986317
0.6380210861503214,0.40506391528912883
0.6380210861503214,0.40506391528912883
0.6486068111455109,0.3925397236295502
0.6602363722005739,0.3801264746126253
0.671821962459256,0.36840353537221254
0.6828713574982231,0.3553123035390703
0.6951036722458156,0.3429976702045043
0.6951036722458156,0.3429976702045043
0.7052832085504908,0.32862443450069645
0.7169218688653317,0.3151264129778238
0.7270370922091465,0.3008148120754903
0.7382054533925174,0.2870086165452461
0.7485283172068475,0.2727339965237972
0.7485283172068475,0.2727339965237972
0.759228370440206,0.2581018946537973
0.7704605570250506,0.24416010256030965
0.7809835790181009,0.22923215364323313
0.7899545454545455,0.21423024296438742
0.8003059311161551,0.19993096902234878
0.8003059311161551,0.19993096902234878
0.8094417828497604,0.1853605019538232
0.8200354609929078,0.17103657409119485
0.8283542976939203,0.1558620859682211
0.8377647918188459,0.14137790762175956
0.848135649024611,0.1270169988782466
0.848135649024611,0.1270169988782466
0.8569954020831378,0.11258212837296451
0.8652102676133261,0.09764185249559311
0.8751956181533647,0.08272623053881144
0.8832955649077371,0.06726822232905588
0.8871970834226892,0.0509966347398395
0.8871970834226892,0.0509966347398395
0.8903426791277259,0.035230452522712424
0.8914116485686081,0.02226249029251877


==> csv/res_8_18.0_T_14_FVC2002-DB1_FDx.csv <==
Precision,Recall
0.7039226222461042,0.6794605809128631


==> csv/res_8_18.0_T_14_FVC2002-DB1_FingerFlow.csv <==
Precision,Recall
0.2958766131570664,0.2437759336099585
0.29608585858585856,0.24325726141078838
0.29721166032953106,0.24325726141078838
0.29723721816449666,0.24273858921161826
0.29777070063694266,0.2424792531120332
0.2984979226589965,0.24221991701244813
0.2995821279331405,0.241701244813278
0.29996771068776235,0.24092323651452283
0.3013298734998378,0.24092323651452283
0.3020156046814044,0.24092323651452283
0.3020221787345075,0.24014522821576764
0.3030104712041885,0.24014522821576764
0.30400525279054497,0.24014522821576764
0.30598742970559045,0.23988589211618258
0.30608175473579263,0.23884854771784234
0.3067689229743248,0.23858921161825727
0.3084143479718404,0.23858921161825727
0.30917060013486175,0.23781120331950206
0.30962059620596205,0.23703319502074688
0.31022765885151204,0.23677385892116182
0.3113690679412769,0.23651452282157676
0.3123071648954405,0.2362551867219917
0.31390134529147984,0.23599585062240663
0.31380027739251043,0.23469917012448133
0.3138075313807531,0.23340248962655602
0.3141654978962132,0.23236514522821577
0.3146902654867257,0.23054979253112035
0.3158831908831909,0.2300311203319502
0.31675017895490337,0.22951244813278007
0.3167746580273578,0.22821576763485477
0.3175235336712527,0.22743775933609958
0.3180327868852459,0.22640041493775934
0.3185157972079353,0.22484439834024897
0.3188888888888889,0.2232883817427386
0.3200149365197909,0.22225103734439833
0.3214016578749058,0.22121369294605808
0.32240853658536583,0.21939834024896265
0.32127741439015006,0.21654564315352698
0.32294507206856254,0.2149896265560166
0.32413249211356465,0.21317427385892115
0.3268156424581006,0.21239626556016597
0.32620104965684293,0.2095435684647303
0.3269230769230769,0.20720954356846474
0.32850641290856436,0.2059128630705394
0.32943632567849684,0.2046161825726141
0.3306553911205074,0.20280082987551867
0.3323340471092077,0.2012448132780083
0.33550630160799655,0.20020746887966806
0.33996463306808133,0.19942946058091288
0.3435527502254283,0.19761410788381742
0.3437070938215103,0.19476141078838174
0.34768366869443146,0.19268672199170125
0.3485714285714286,0.18983402489626555
0.35073170731707315,0.18646265560165975
0.3529116465863454,0.18231327800829875
0.3562982005141388,0.17971991701244813
0.358311345646438,0.17608921161825727
0.35788894997251236,0.16882780082987553
0.3599769982748706,0.16234439834024897
0.36276276276276276,0.1566390041493776
0.36607142857142855,0.14885892116182572
0.3722972972972973,0.1428941908713693
0.37279411764705883,0.13148340248962656
0.3729096989966555,0.11566390041493776
0.3736372646184341,0.09776970954356846
0.3656387665198238,0.08609958506224066
0.35714285714285715,0.07780082987551867
0.36235595390524966,0.07339211618257262
0.366120218579235,0.06950207468879668
0.36950146627565983,0.06535269709543569
0.36932707355242567,0.061203319502074686
0.36655405405405406,0.05627593360995851
0.35125448028673834,0.0508298755186722
0.3473282442748092,0.04719917012448133
0.3387096774193548,0.043568464730290454
0.3361884368308351,0.04071576763485477
0.3400447427293065,0.03941908713692946
0.3412322274881517,0.03734439834024896
0.335,0.03475103734439834
0.3359375,0.03345435684647303
0.3445378151260504,0.03189834024896265
0.336283185840708,0.029564315352697094
0.328125,0.027230290456431536
0.3333333333333333,0.026192946058091287
0.33797909407665505,0.025155601659751038
0.34765625,0.02308091286307054
0.34854771784232363,0.021784232365145227
0.3524229074889868,0.02074688796680498


==> csv/res_8_18.0_T_14_FVC2002-DB1_FingerJet.csv <==
Precision,Recall
0.5033362989323843,0.5868775933609959
0.5044583147570219,0.5868775933609959
0.5083108715184187,0.5868775933609959
0.5083108715184187,0.5868775933609959
0.5111813869437543,0.5868775933609959
0.5139931740614334,0.5858402489626556
0.5139931740614334,0.5858402489626556
0.5168307762766201,0.5853215767634855
0.5168307762766201,0.5853215767634855
0.5201938610662359,0.5845435684647303
0.5243532975996271,0.5835062240663901
0.5243532975996271,0.5835062240663901
0.5278365045806906,0.5827282157676349
0.5278365045806906,0.5827282157676349
0.532258064516129,0.5819502074688797
0.5355008367200573,0.5809128630705395
0.5355008367200573,0.5809128630705395
0.5391660641118342,0.5801348547717843
0.5391660641118342,0.5801348547717843
0.5438382854359474,0.579097510373444
0.5486094019197637,0.5780601659751037
0.5486094019197637,0.5780601659751037
0.5550012471938139,0.5770228215767634
0.5550012471938139,0.5770228215767634
0.5598689185782707,0.5759854771784232
0.5658835546475995,0.5746887966804979
0.5658835546475995,0.5746887966804979
0.5725743855109962,0.5739107883817427
0.5725743855109962,0.5739107883817427
0.5783542976939203,0.5723547717842323
0.5856382978723405,0.571058091286307
0.5856382978723405,0.571058091286307
0.5891993551853842,0.5687240663900415
0.5891993551853842,0.5687240663900415
0.5929347826086957,0.5658713692946058
0.5986769570011026,0.5632780082987552
0.5986769570011026,0.5632780082987552
0.6029001673173452,0.5606846473029046
0.6029001673173452,0.5606846473029046
0.6072336818310257,0.5573132780082988
0.6115726152964767,0.5536825726141079
0.6115726152964767,0.5536825726141079
0.6155187445510026,0.5492738589211619
0.6155187445510026,0.5492738589211619
0.6188235294117647,0.5456431535269709
0.6262383668567998,0.5409751037344398
0.6262383668567998,0.5409751037344398
0.6308868501529052,0.5350103734439834
0.6308868501529052,0.5350103734439834
0.6369585540666874,0.5300829875518672
0.641352903637524,0.5212655601659751
0.641352903637524,0.5212655601659751
0.6452459016393443,0.5103734439834025
0.6452459016393443,0.5103734439834025
0.6489864864864865,0.49818464730290457
0.6566747995817358,0.48858921161825725
0.6566747995817358,0.48858921161825725
0.6608758595729279,0.47354771784232363
0.6608758595729279,0.47354771784232363
0.670196671709531,0.45954356846473027
0.675494071146245,0.44320539419087135
0.675494071146245,0.44320539419087135
0.6812371134020618,0.4284232365145228
0.6812371134020618,0.4284232365145228
0.6887620719929763,0.40689834024896265
0.691114245416079,0.38122406639004147
0.691114245416079,0.38122406639004147
0.6986370519939424,0.35892116182572614
0.6986370519939424,0.35892116182572614
0.7043715846994536,0.3342842323651452
0.7035056446821153,0.3070539419087137
0.7035056446821153,0.3070539419087137
0.7033952594490711,0.28475103734439833
0.7033952594490711,0.28475103734439833
0.7148997134670487,0.25881742738589214
0.7181964573268921,0.23132780082987553
0.7181964573268921,0.23132780082987553
0.7158469945355191,0.20383817427385892
0.7158469945355191,0.20383817427385892
0.7145811789038262,0.179201244813278
0.7230769230769231,0.15845435684647302
0.7230769230769231,0.15845435684647302
0.7313019390581718,0.13692946058091288
0.7313019390581718,0.13692946058091288
0.7320261437908496,0.11618257261410789
0.740234375,0.09828838174273859
0.740234375,0.09828838174273859
0.7437070938215103,0.08428423236514523
0.7437070938215103,0.08428423236514523
0.7493112947658402,0.07053941908713693
0.7465753424657534,0.05653526970954357
0.7465753424657534,0.05653526970954357
0.7446808510638298,0.04538381742738589
0.7446808510638298,0.04538381742738589
0.7417582417582418,0.0350103734439834
0.7318840579710145,0.026192946058091287
0.7318840579710145,0.026192946058091287


==> csv/res_8_18.0_T_14_FVC2002-DB1_LEADER__ours_.csv <==
Precision,Recall
0.6890444810543658,0.8677385892116183
0.7002302700439607,0.8674792531120332
0.7068273092369478,0.8672199170124482
0.7111867290514675,0.8672199170124482
0.7163987138263666,0.866701244813278
0.7197328737613098,0.866441908713693
0.7220661335638643,0.866441908713693
0.724100563502384,0.866441908713693
0.7255541069100391,0.8659232365145229
0.7272925288608146,0.8659232365145229
0.7290393013100437,0.8659232365145229
0.7307944845699278,0.8659232365145229
0.731434830230011,0.8659232365145229
0.7341104024631625,0.8656639004149378
0.7360529217199558,0.8656639004149378
0.7375165709235528,0.8656639004149378
0.7393133997785161,0.8656639004149378
0.7404614019520852,0.8656639004149378
0.7421076033792797,0.8656639004149378
0.7433726887948318,0.8654045643153527
0.7453651999106544,0.8654045643153527
0.7475358422939068,0.8654045643153527
0.7482062780269059,0.8654045643153527
0.7495507637017071,0.8654045643153527
0.7509000900090009,0.8654045643153527
0.7524819494584838,0.8648858921161826
0.754524886877828,0.8648858921161826
0.7554951280308181,0.8646265560165975
0.7571006589411498,0.8641078838174274
0.7589428115743905,0.8638485477178424
0.7604475907741494,0.8635892116182573
0.7616106154198125,0.8633298755186722
0.7631820265933058,0.8633298755186722
0.7642332415059688,0.8633298755186722
0.7662905825466267,0.8630705394190872
0.7682363804247461,0.8630705394190872
0.7684307834527386,0.862292531120332
0.7703892493049119,0.862292531120332
0.7719461216906642,0.8620331950207469
0.7732030704815074,0.8620331950207469
0.7743589743589744,0.8615145228215768
0.7765310892940627,0.8615145228215768
0.777439737889071,0.8615145228215768
0.7789251349448486,0.8607365145228216
0.7798402255639098,0.8607365145228216
0.7812573581351542,0.8604771784232366
0.7815225076596748,0.8599585062240664
0.7836367935682195,0.8594398340248963
0.7853080568720379,0.8594398340248963
0.7866825208085613,0.8578838174273858
0.7884569520629621,0.8573651452282157
0.7896749521988528,0.8568464730290456
0.790976721862251,0.8547717842323651
0.7924482924482924,0.85451244813278
0.79401833092137,0.8537344398340249
0.7962738930558916,0.8534751037344398
0.7974284327996118,0.8524377593360996
0.7993677042801557,0.8524377593360996
0.8007317073170732,0.8514004149377593
0.802937576499388,0.8506224066390041
0.8056511056511056,0.8503630705394191
0.8073507646768624,0.8488070539419087
0.8088526211671613,0.8482883817427386
0.8110255773528682,0.8469917012448133
0.8120955699352912,0.8462136929460581
0.8129209279121976,0.8451763485477178
0.8147684605757196,0.8441390041493776
0.8153730218538056,0.841804979253112
0.8166708637622765,0.8410269709543569
0.8188717429800152,0.8394709543568465
0.8198883815322171,0.8381742738589212
0.8219108280254777,0.8366182572614108
0.8242067553735927,0.8353215767634855
0.8253275109170306,0.833246887966805
0.8277018313128708,0.8322095435684648
0.8298368298368298,0.8309128630705395
0.8318170002599428,0.8298755186721992
0.8343782654127482,0.8283195020746889
0.8363540845810349,0.8257261410788381
0.837959291567539,0.8220954356846473
0.8392240233855967,0.8189834024896265
0.8405874499332443,0.8163900414937759
0.8424731182795699,0.8127593360995851
0.8449023861171366,0.808091286307054
0.8489997259523157,0.8034232365145229
0.8510932742872959,0.7974585062240664
0.8551048951048951,0.7927904564315352
0.8600508905852418,0.7889004149377593
0.8642365097588978,0.7808609958506224
0.8687134502923977,0.77048755186722
0.8718330849478391,0.758558091286307
0.8757251908396947,0.7437759336099585
0.8811603243917654,0.7326244813278008
0.8882391163092918,0.7090248962655602
0.8949880668257757,0.6807572614107884
0.9039158810732415,0.6465248962655602
0.9102720259845717,0.5814315352697096
0.9196472317491425,0.4867738589211618
0.9410876132930514,0.32313278008298757
0.9615384615384616,0.09076763485477178


==> csv/res_8_18.0_T_14_FVC2002-DB1_MINDTCT.csv <==
Precision,Recall
0.6474231912784936,0.6776452282157677
0.6494152774321971,0.6768672199170125
0.6496259351620948,0.6755705394190872
0.6498501498501499,0.674792531120332
0.6499250374812594,0.6745331950207469
0.6499250374812594,0.6745331950207469
0.6500874781304674,0.6745331950207469
0.6553985872855701,0.6737551867219918
0.6587544665645738,0.6693464730290456
0.6617684970353184,0.6657157676348547
0.6632838927920895,0.6610477178423236
0.6642201834862386,0.6571576763485477
0.6666666666666666,0.6530082987551867
0.6664886515353805,0.6473029045643154
0.6714479025710419,0.6434128630705395
0.6736526946107785,0.6418568464730291
0.6771718278980543,0.6408195020746889
0.6792713221087496,0.6382261410788381
0.6860335195530727,0.6369294605809128
0.6917208250918339,0.6348547717842323
0.6961736150770989,0.6322614107883817
0.6965714285714286,0.6322614107883817
0.6965714285714286,0.6322614107883817
0.6965714285714286,0.6322614107883817
0.6982808022922636,0.6320020746887967
0.7001153402537486,0.6296680497925311
0.699854862119013,0.6252593360995851
0.7018160515524312,0.6213692946058091
0.7041420118343196,0.6172199170124482
0.7063563115487914,0.6138485477178424
0.7079058539529269,0.608402489626556
0.7100213219616205,0.60451244813278
0.7115562403697997,0.5988070539419087
0.7144191840548116,0.5949170124481328
0.7137464611513055,0.5884336099585062
0.7162849872773537,0.5840248962655602
0.7185494223363287,0.5806535269709544
0.7216427640156454,0.5741701244813278
0.7226061204343535,0.5695020746887967
0.7243333333333334,0.5635373443983402
0.7284409874873182,0.5586099585062241
0.7322780454232622,0.5518672199170125
0.7371929824561404,0.5448651452282157
0.7440114408294601,0.5396784232365145
0.747184889211769,0.533454356846473
0.75,0.5282676348547718
0.7547734930737552,0.5228215767634855
0.757679180887372,0.5181535269709544
0.757679180887372,0.5181535269709544
0.757679180887372,0.5181535269709544
0.757679180887372,0.5181535269709544
0.757679180887372,0.5181535269709544
0.757679180887372,0.5181535269709544
0.757679180887372,0.5181535269709544
0.7580829212628376,0.5168568464730291
0.757910789172703,0.5155601659751037
0.7586998087954111,0.5145228215767634
0.7589251439539347,0.512707468879668
0.7598455598455598,0.5103734439834025
0.76049766718507,0.5072614107883817
0.7615112160566706,0.5018153526970954
0.7631160572337043,0.4979253112033195
0.7660346914078258,0.4924792531120332
0.7669265490356997,0.4846991701244813
0.767043078209954,0.4756224066390041
0.7697565143101239,0.46732365145228216
0.7741094700260643,0.46213692946058094
0.7726669615214506,0.45306016597510373
0.7730337078651686,0.4460580912863071
0.77519739897817,0.4328319502074689
0.7745803357314148,0.41882780082987553
0.7773938795656465,0.408454356846473
0.7786220871327254,0.3985995850622407
0.775392670157068,0.3840767634854772
0.7754214246873301,0.3698132780082988
0.7747594793435201,0.3550311203319502
0.7744581136496778,0.3428423236514523
0.7754728492983527,0.3296161825726141
0.7719745222929937,0.31431535269709543
0.7678452301534356,0.29849585062240663
0.7643758765778401,0.28267634854771784
0.764792899408284,0.26815352697095435
0.7671125098347757,0.2528526970954357
0.7647058823529411,0.23936721991701246
0.7663716814159292,0.2245850622406639
0.7683508102955195,0.20902489626556017
0.7678018575851393,0.19294605809128632
0.7680995475113123,0.17608921161825727
0.7677018633540372,0.16026970954356848
0.7695473251028807,0.14548755186721993
0.7710280373831776,0.1283713692946058
0.7693661971830986,0.1133298755186722
0.7749003984063745,0.10088174273858921
0.7764976958525346,0.08739626556016597
0.7841530054644809,0.07442946058091286
0.757679180887372,0.057572614107883814
0.7869565217391304,0.046939834024896265
0.7795698924731183,0.03760373443983402
0.8205128205128205,0.024896265560165973


==> csv/res_8_18.0_T_14_FVC2002-DB1_SourceAFIS.csv <==
Precision,Recall
0.6206586826347306,0.537603734439834


==> csv/res_8_18.0_T_14_FVC2002-DB1_VeriFinger.csv <==
Precision,Recall
0.6459201176182309,0.6836099585062241
0.6458333333333334,0.683350622406639
0.6458333333333334,0.683350622406639
0.6459916646236823,0.683350622406639
0.6459916646236823,0.683350622406639
0.6459916646236823,0.683350622406639
0.6459916646236823,0.683350622406639
0.6459916646236823,0.683350622406639
0.6459916646236823,0.683350622406639
0.6461500735654733,0.683350622406639
0.6462935689739814,0.6828319502074689
0.6462935689739814,0.6828319502074689
0.6463654223968566,0.6825726141078838
0.6462785556374355,0.6823132780082988
0.6462785556374355,0.6823132780082988
0.6462785556374355,0.6823132780082988
0.6465962152863112,0.6823132780082988
0.646581406787998,0.6817946058091287
0.646581406787998,0.6817946058091287
0.6468126999753876,0.6815352697095436
0.6468126999753876,0.6815352697095436
0.6472906403940887,0.6815352697095436
0.6472906403940887,0.6815352697095436
0.6472037447647204,0.6812759336099585
0.647522800098595,0.6812759336099585
0.647522800098595,0.6812759336099585
0.6476824457593688,0.6812759336099585
0.6479151245990624,0.6810165975103735
0.6480612496912818,0.6804979253112033
0.6480612496912818,0.6804979253112033
0.648936170212766,0.6802385892116183
0.6495662949194547,0.6797199170124482
0.6498634219021604,0.6786825726141079
0.6498634219021604,0.6786825726141079
0.650497512437811,0.6781639004149378
0.6519461077844312,0.6776452282157677
0.6519461077844312,0.6776452282157677
0.6537305958938407,0.6771265560165975
0.6561792096652403,0.6760892116182573
0.6576485461441214,0.6745331950207469
0.6576485461441214,0.6745331950207469
0.6590447154471545,0.6727178423236515
0.660709726831759,0.671161825726141
0.660709726831759,0.671161825726141
0.6619682214249103,0.6698651452282157
0.6633152874452178,0.6672717842323651
0.666406858924396,0.6651970954356846
0.666406858924396,0.6651970954356846
0.668586387434555,0.6623443983402489
0.6704425711275026,0.6600103734439834
0.6704425711275026,0.6600103734439834
0.6727707006369427,0.6574170124481328
0.6746987951807228,0.6535269709543569
0.6764944549634839,0.6485995850622407
0.6764944549634839,0.6485995850622407
0.6807692307692308,0.6426348547717843
0.6836079307456018,0.6348547717842323
0.6897633304818933,0.6273340248962656
0.6897633304818933,0.6273340248962656
0.6937354988399071,0.6203319502074689
0.6955109273479031,0.6107365145228216
0.6955109273479031,0.6107365145228216
0.7014790220344099,0.6026970954356846
0.7041036717062635,0.591804979253112
0.7073557387444515,0.5785788381742739
0.7073557387444515,0.5785788381742739
0.7134483881471834,0.5682053941908713
0.7171514543630892,0.5562759336099585
0.7171514543630892,0.5562759336099585
0.7205582028590878,0.5490145228215768
0.724354501046755,0.5383817427385892
0.7276961662486564,0.5267116182572614
0.7276961662486564,0.5267116182572614
0.7323213624583488,0.5129668049792531
0.7397470295132235,0.5005186721991701
0.7397470295132235,0.5005186721991701
0.7448657187993681,0.48910788381742737
0.7497945768282662,0.4732883817427386
0.7540913006029285,0.454097510373444
0.7540913006029285,0.454097510373444
0.7572595281306715,0.4328319502074689
0.761633428300095,0.41597510373443985
0.7638395124428644,0.3900414937759336
0.7638395124428644,0.3900414937759336
0.773763201778766,0.36099585062240663
0.7810913705583756,0.3192427385892116
0.7810913705583756,0.3192427385892116
0.7957479119210327,0.2717842323651452
0.8005836575875487,0.21343360995850622
0.807909604519774,0.1483402489626556
0.807909604519774,0.1483402489626556
0.8091954022988506,0.0912863070539419
0.8125,0.04719917012448133
0.8125,0.04719917012448133
0.8348623853211009,0.023599585062240663


==> csv/res_8_18.0_T_14_SD27_FDx.csv <==
Precision,Recall
0.2019830028328612,0.30008417508417506


==> csv/res_8_18.0_T_14_SD27_FingerFlow.csv <==
Precision,Recall
0.32682926829268294,0.1973905723905724
0.3269431857790171,0.1973905723905724
0.32705718270571826,0.1973905723905724
0.3273996509598604,0.1973905723905724
0.32751396648044695,0.1973905723905724
0.3278573925200979,0.1973905723905724
0.32797202797202796,0.1973905723905724
0.3282015395381386,0.1973905723905724
0.3288920056100982,0.1973905723905724
0.32946961714085,0.1973905723905724
0.329817158931083,0.1973905723905724
0.3301654347060894,0.1973905723905724
0.3302816901408451,0.1973905723905724
0.33039802747446284,0.1973905723905724
0.33062808750882144,0.19718013468013468
0.330861581920904,0.19718013468013468
0.3309784528435182,0.19718013468013468
0.33085896076352067,0.19696969696969696
0.3309734513274336,0.19675925925925927
0.33096842852075203,0.19633838383838384
0.33061079545454547,0.1959175084175084
0.33048737104233367,0.195496632996633
0.33095831848949053,0.195496632996633
0.3316654753395282,0.19528619528619529
0.3319027181688126,0.19528619528619529
0.3324973127911143,0.19528619528619529
0.3327357475797777,0.19528619528619529
0.33285457809694796,0.19507575757575757
0.3328535444404462,0.19465488215488216
0.3329733621310295,0.19465488215488216
0.3333333333333333,0.19444444444444445
0.3338150289017341,0.19444444444444445
0.3341772151898734,0.19444444444444445
0.33405797101449275,0.19402356902356901
0.3341799709724238,0.19381313131313133
0.3345441336723574,0.19381313131313133
0.33490909090909093,0.19381313131313133
0.33490909090909093,0.19381313131313133
0.3349108117946851,0.1936026936026936
0.3344262295081967,0.19318181818181818
0.3346715328467153,0.19297138047138046
0.3349159970781592,0.19297138047138046
0.3349177330895795,0.19276094276094277
0.3364140480591497,0.1914983164983165
0.3372136687945926,0.18897306397306396
0.3404336249524534,0.18834175084175084
0.34115384615384614,0.18665824915824916
0.3428126217374367,0.18518518518518517
0.34636650868878355,0.18455387205387205
0.3488185822987585,0.18329124579124578
0.35067045916294187,0.1816077441077441
0.3505747126436782,0.17971380471380471
0.35308848080133554,0.17803030303030304
0.3562049978822533,0.17697811447811448
0.3582153582153582,0.1757154882154882
0.36038394415357766,0.17382154882154882
0.36238938053097347,0.17234848484848486
0.36384028712427097,0.17066498316498316
0.36743119266055047,0.16856060606060605
0.3690088413215449,0.16687710437710437
0.37167300380228135,0.16456228956228955
0.372444011684518,0.16098484848484848
0.375682382133995,0.1593013468013468
0.37873417721518987,0.1574074074074074
0.3810754912099276,0.1550925925925926
0.38392384981491273,0.1527777777777778
0.38852813852813856,0.1510942760942761
0.3935519733185103,0.14898989898989898
0.3954154727793696,0.1452020202020202
0.39821958456973294,0.1412037037037037
0.398046398046398,0.13720538720538722
0.4046717171717172,0.1348905723905724
0.41045751633986927,0.13215488215488216
0.41388699795779443,0.12794612794612795
0.4165477888730385,0.12289562289562289
0.41911211437170803,0.11721380471380471
0.4333063864187551,0.1127946127946128
0.42981691368788144,0.10374579124579125
0.4278656126482213,0.09111952861952861
0.4152652005174644,0.06755050505050506
0.4031746031746032,0.05345117845117845
0.40699815837937386,0.04650673400673401
0.4025695931477516,0.03956228956228956
0.40046296296296297,0.03640572390572391
0.402088772845953,0.032407407407407406
0.4049079754601227,0.027777777777777776
0.4054982817869416,0.024831649831649833
0.40234375,0.021675084175084174


==> csv/res_8_18.0_T_14_SD27_FingerJet.csv <==
Precision,Recall
0.06121858266197115,0.26704545454545453
0.06189403584369797,0.265993265993266
0.06361156022635409,0.2649410774410774
0.06361156022635409,0.2649410774410774
0.06547277188952122,0.2638888888888889
0.06760487144790257,0.2628367003367003
0.06760487144790257,0.2628367003367003
0.06989853438556934,0.2609427609427609
0.06989853438556934,0.2609427609427609
0.0730104216011369,0.25946969696969696
0.07597689010374604,0.25736531986531985
0.07597689010374604,0.25736531986531985
0.07968493600262554,0.25547138047138046
0.07968493600262554,0.25547138047138046
0.08312447786131996,0.25126262626262624
0.08755282081696197,0.24852693602693604
0.08755282081696197,0.24852693602693604
0.09253375694996029,0.24515993265993266
0.09253375694996029,0.24515993265993266
0.09825700615174299,0.242003367003367
0.10431820274376208,0.23842592592592593
0.10431820274376208,0.23842592592592593
0.11046050019849146,0.2342171717171717
0.11046050019849146,0.2342171717171717
0.11764705882352941,0.2302188552188552
0.12502913073875555,0.2257996632996633
0.12502913073875555,0.2257996632996633
0.13277693474962063,0.22095959595959597
0.13277693474962063,0.22095959595959597
0.1411473380107305,0.2159090909090909
0.1508692365835223,0.21001683501683502
0.1508692365835223,0.21001683501683502
0.16077913502806207,0.20496632996632996
0.16077913502806207,0.20496632996632996
0.17127965492451475,0.20054713804713806
0.18318965517241378,0.19675925925925927
0.18318965517241378,0.19675925925925927
0.19594017094017094,0.19297138047138046
0.19594017094017094,0.19297138047138046
0.2091764705882353,0.18707912457912457
0.2233906129776866,0.18329124579124578
0.2233906129776866,0.18329124579124578
0.23649594178561434,0.17781986531986532
0.23649594178561434,0.17781986531986532
0.2516208706390861,0.171506734006734
0.2679671457905544,0.16477272727272727
0.2679671457905544,0.16477272727272727
0.2854979174555093,0.15867003367003368
0.2854979174555093,0.15867003367003368
0.30234505862646566,0.15193602693602692
0.31888111888111886,0.14393939393939395
0.31888111888111886,0.14393939393939395
0.33798449612403103,0.13762626262626262
0.33798449612403103,0.13762626262626262
0.35812356979405036,0.13173400673400673
0.37879767291531996,0.12331649831649831
0.37879767291531996,0.12331649831649831
0.3933477946493131,0.11447811447811448
0.3933477946493131,0.11447811447811448
0.4154987633965375,0.10606060606060606
0.4268292682926829,0.09574915824915825
0.4268292682926829,0.09574915824915825
0.4452709883103082,0.08817340067340067
0.4452709883103082,0.08817340067340067
0.4667472793228537,0.08122895622895623
0.4798890429958391,0.07281144781144781
0.4798890429958391,0.07281144781144781
0.49514563106796117,0.06439393939393939
0.49514563106796117,0.06439393939393939
0.5123339658444023,0.056818181818181816
0.505720823798627,0.04650673400673401
0.505720823798627,0.04650673400673401
0.5135869565217391,0.03977272727272727
0.5135869565217391,0.03977272727272727
0.5484949832775919,0.034511784511784514
0.5708661417322834,0.030513468013468013
0.5708661417322834,0.030513468013468013
0.569377990430622,0.025042087542087543
0.569377990430622,0.025042087542087543
0.5606936416184971,0.020412457912457913


==> csv/res_8_18.0_T_14_SD27_LEADER__ours_.csv <==
Precision,Recall
0.09102275568892224,0.5361952861952862
0.09367069986392557,0.5359848484848485
0.09684658982844535,0.5357744107744108
0.10173488967061081,0.5355639730639731
0.10836639788386876,0.5345117845117845
0.11833076599915979,0.5334595959595959
0.13219984305519225,0.5317760942760943
0.15057038762467898,0.530513468013468
0.17198459634163113,0.5263047138047138
0.19649067341131837,0.5231481481481481
0.2224526600541028,0.5191498316498316
0.24865304462742707,0.5147306397306397
0.27225602884832095,0.5084175084175084
0.29555555555555557,0.5037878787878788
0.31620395088093967,0.49852693602693604
0.33523945675482486,0.49347643097643096
0.35399175698366664,0.4880050505050505
0.3690380600610246,0.48358585858585856
0.3839527027027027,0.4783249158249158
0.39879688605803254,0.4743265993265993
0.41128883986026843,0.47074915824915825
0.42443976249760584,0.4663299663299663
0.43537820131030375,0.461489898989899
0.44611271081859316,0.4564393939393939
0.45676133955065706,0.453493265993266
0.46748412524633237,0.4492845117845118
0.477124183006536,0.445496632996633
0.4850521436848204,0.4404461279461279
0.4951085659747077,0.43665824915824913
0.5025653554849744,0.43287037037037035
0.5102756892230577,0.42845117845117847
0.5149578113014575,0.4238215488215488
0.5211267605633803,0.42045454545454547
0.5287817938420348,0.4156144781144781
0.5352651722252597,0.41203703703703703
0.5409927495817066,0.40824915824915825
0.5470941883767535,0.40214646464646464
0.5537020778460638,0.39814814814814814
0.5608878224355129,0.39351851851851855
0.5678407350689127,0.39015151515151514
0.5727244291523303,0.3853114478114478
0.5770334928229665,0.3806818181818182
0.5805926408336047,0.3752104377104377
0.5855525965379494,0.37015993265993263
0.5895344886170574,0.3651094276094276
0.5938365650969529,0.3609006734006734
0.600352733686067,0.3581649831649832
0.6055276381909548,0.3550084175084175
0.6097917427840701,0.3512205387205387
0.6152985074626866,0.3470117845117845
0.6215185043876383,0.3428030303030303
0.6248055987558321,0.3381734006734007
0.6297619047619047,0.33396464646464646
0.6327842507030936,0.3314393939393939
0.6359918200408998,0.3272306397306397
0.6381031613976705,0.3228114478114478
0.6414613423959218,0.31776094276094274
0.646906101254868,0.3146043771043771
0.6506183745583038,0.30997474747474746
0.6532912533814247,0.30492424242424243
0.6586826347305389,0.30092592592592593
0.6595945308816596,0.2944023569023569
0.6615161757605021,0.2882996632996633
0.6643768400392541,0.2849326599326599
0.6653326663331666,0.2798821548821549
0.6695607763023493,0.2758838383838384
0.6737995824634656,0.2716750841750842
0.6759209823812066,0.26641414141414144
0.6779661016949152,0.2609427609427609
0.683679192372406,0.25652356902356904
0.6843623773802654,0.24957912457912457
0.6869822485207101,0.24431818181818182
0.6869300911854104,0.23779461279461278
0.6923076923076923,0.23295454545454544
0.69693094629156,0.22937710437710437
0.6960264900662252,0.22117003367003368
0.7028140013726836,0.21548821548821548
0.7035211267605633,0.21022727272727273
0.7130371449380918,0.20601851851851852
0.7196969696969697,0.1999158249158249
0.7214791502753737,0.19297138047138046
0.7241379310344828,0.1856060606060606
0.7275064267352185,0.17866161616161616
0.7322064056939501,0.1731902356902357
0.732159406858202,0.16624579124579125
0.7354085603112841,0.1590909090909091
0.7464358452138493,0.15425084175084175
0.7467948717948718,0.14709595959595959
0.7542857142857143,0.1388888888888889
0.7581047381546134,0.12794612794612795
0.7634408602150538,0.11952861952861953
0.7679882525697503,0.11005892255892256
0.7774193548387097,0.10143097643097643
0.7832699619771863,0.0867003367003367
0.7897091722595079,0.07428451178451179
0.8100558659217877,0.06102693602693603
0.8188405797101449,0.04755892255892256
0.8514851485148515,0.0361952861952862


==> csv/res_8_18.0_T_14_SD27_MINDTCT.csv <==
Precision,Recall
0.0946938775510204,0.2441077441077441
0.09833232523978225,0.23947811447811448
0.1011641548596697,0.2359006734006734
0.10233541743287973,0.2342171717171717
0.10261142382578205,0.234006734006734
0.10262089331856773,0.234006734006734
0.10262089331856773,0.234006734006734
0.10231910946196661,0.2321127946127946
0.10276911076443057,0.2218013468013468
0.108919570458032,0.20917508417508418
0.11651456432054007,0.19612794612794612
0.12823195337019877,0.18055555555555555
0.1416771413180104,0.16603535353535354
0.1592245698104988,0.15382996632996632
0.18131138837271038,0.14372895622895623
0.2024029574861368,0.13825757575757575
0.21923474663908996,0.13383838383838384
0.231198808637379,0.13068181818181818
0.23677095403630746,0.1289983164983165
0.24135188866799204,0.12773569023569023
0.24299439551641314,0.12773569023569023
0.24299439551641314,0.12773569023569023
0.24299439551641314,0.12773569023569023
0.24299439551641314,0.12773569023569023
0.2432865731462926,0.12773569023569023
0.24342903356247472,0.12668350168350168
0.24189526184538654,0.12247474747474747
0.2439236111111111,0.11826599326599327
0.2488393686165274,0.1127946127946128
0.2522613065326633,0.10563973063973064
0.2583705357142857,0.09743265993265993
0.2656943563728599,0.08817340067340067
0.27227011494252873,0.07975589225589226
0.28499156829679595,0.07112794612794612
0.30009680542110356,0.06523569023569023
0.3064516129032258,0.05597643097643098
0.3225806451612903,0.050505050505050504
0.3499222395023328,0.04734848484848485
0.36036036036036034,0.04208754208754209
0.3798767967145791,0.038930976430976434
0.39503386004514673,0.036826599326599326
0.42065491183879095,0.03514309764309764
0.4330708661417323,0.034722222222222224
0.43989071038251365,0.03388047138047138
0.4491525423728814,0.03345959595959596
0.45664739884393063,0.03324915824915825
0.45930232558139533,0.03324915824915825
0.4633431085043988,0.03324915824915825
0.4633431085043988,0.03324915824915825
0.4633431085043988,0.03324915824915825
0.4633431085043988,0.03324915824915825
0.4633431085043988,0.03324915824915825
0.4633431085043988,0.03324915824915825
0.4633431085043988,0.03324915824915825
0.4633431085043988,0.03324915824915825
0.46153846153846156,0.03282828282828283
0.4597014925373134,0.032407407407407406
0.4575757575757576,0.03177609427609428
0.4608150470219436,0.030934343434343436
0.4565916398713826,0.02988215488215488
0.45394736842105265,0.02904040404040404
0.4709897610921502,0.02904040404040404
0.48056537102473496,0.02861952861952862
0.4835164835164835,0.027777777777777776
0.4904214559386973,0.026936026936026935
0.5,0.025883838383838384
0.5238095238095238,0.02546296296296296
0.5321100917431193,0.02441077441077441
0.5320197044334976,0.022727272727272728
0.5364583333333334,0.021675084175084174
0.5359116022099447,0.020412457912457913


==> csv/res_8_18.0_T_14_SD27_SourceAFIS.csv <==
Precision,Recall
0.08861248454882571,0.24137205387205388


==> csv/res_8_18.0_T_14_SD27_VeriFinger.csv <==
Precision,Recall
0.2900786915599445,0.3956228956228956
0.29016823583886403,0.3956228956228956
0.29030265596046945,0.3956228956228956
0.29034749034749036,0.3956228956228956
0.29034749034749036,0.3956228956228956
0.2906167877569949,0.3956228956228956
0.2906167877569949,0.3956228956228956
0.2906167877569949,0.3956228956228956
0.2909119058677814,0.39541245791245794
0.2911627906976744,0.3952020202020202
0.2911490683229814,0.39457070707070707
0.2911490683229814,0.39457070707070707
0.29153702551337896,0.39436026936026936
0.2924469413233458,0.39436026936026936
0.2924469413233458,0.39436026936026936
0.293160118954453,0.39414983164983164
0.29422865230382134,0.3937289562289562
0.2951778656126482,0.3928872053872054
0.2951778656126482,0.3928872053872054
0.2965791567223548,0.39225589225589225
0.2980121833921129,0.3912037037037037
0.2980121833921129,0.3912037037037037
0.30032362459546924,0.39057239057239057
0.30352170352170355,0.3899410774410774
0.3053574390446177,0.38741582491582494
0.3053574390446177,0.38741582491582494
0.30804248861911987,0.38446969696969696
0.31121399176954734,0.3819444444444444
0.31121399176954734,0.3819444444444444
0.3151356080489939,0.3789983164983165
0.3197424892703863,0.37626262626262624
0.3245021012241915,0.37373737373737376
0.3245021012241915,0.37373737373737376
0.32822143257901626,0.3693181818181818
0.3334613169514302,0.36553030303030304
0.3334613169514302,0.36553030303030304
0.3402653990889285,0.36153198653198654
0.3468172484599589,0.35542929292929293
0.3468172484599589,0.35542929292929293
0.35444113897152574,0.351010101010101
0.36181015452538634,0.3449074074074074
0.36836054265348356,0.3371212121212121
0.36836054265348356,0.3371212121212121
0.3761950286806883,0.3312289562289562
0.3830423940149626,0.32323232323232326
0.3830423940149626,0.32323232323232326
0.39098723625944254,0.31586700336700335
0.39950980392156865,0.3087121212121212
0.4098687963491158,0.3023989898989899
0.4098687963491158,0.3023989898989899
0.4192677070828331,0.29398148148148145
0.4286163522012579,0.2868265993265993
0.4286163522012579,0.2868265993265993
0.43783068783068785,0.2786195286195286
0.44625520110957007,0.2708333333333333
0.45494505494505494,0.26136363636363635
0.45494505494505494,0.26136363636363635
0.4590100541376643,0.24978956228956228
0.4660947712418301,0.2401094276094276
0.4660947712418301,0.2401094276094276
0.47738252086078176,0.22874579124579125
0.47981438515081204,0.2175925925925926
0.4914004914004914,0.21043771043771045
0.4914004914004914,0.21043771043771045
0.4941737288135593,0.19633838383838384
0.5005668934240363,0.18581649831649832
0.5005668934240363,0.18581649831649832
0.5080246913580246,0.1731902356902357
0.5130784708249497,0.16098484848484848
0.5130784708249497,0.16098484848484848
0.5202312138728323,0.15151515151515152
0.5249609984399376,0.14162457912457913
0.5322033898305085,0.13215488215488216
0.5322033898305085,0.13215488215488216
0.5398148148148149,0.12268518518518519
0.5501002004008017,0.11553030303030302
0.5501002004008017,0.11553030303030302
0.5583424209378408,0.10774410774410774
0.5616605616605617,0.0968013468013468
0.5726027397260274,0.08796296296296297
0.5726027397260274,0.08796296296296297
0.5795107033639144,0.07975589225589226
0.574430823117338,0.06902356902356903
0.574430823117338,0.06902356902356903
0.5877712031558185,0.06271043771043772
0.5870535714285714,0.05534511784511784
0.6078947368421053,0.04861111111111111
0.6078947368421053,0.04861111111111111
0.6217948717948718,0.040824915824915826
0.6374501992031872,0.03367003367003367
0.6374501992031872,0.03367003367003367
0.6519337016574586,0.024831649831649833


==> csv/res_8_18.0_T_14_SD302v_FDx.csv <==
Precision,Recall
0.24018102688703175,0.22177434266484228


==> csv/res_8_18.0_T_14_SD302v_FingerFlow.csv <==
Precision,Recall
0.19001260492933195,0.0873365136890894
0.19059665742659526,0.08729953280820482
0.19099668043073437,0.08723789800673053
0.19142601964870498,0.08718859016555108
0.19161806591618066,0.08707764752289733
0.1919978225367447,0.08695437791994871
0.19257882944423194,0.08688041615817955
0.19296226259968757,0.08679412743611553
0.19339311255363625,0.08667085783316691
0.19385388480865867,0.08654758823021831
0.1944667757048208,0.08647362646844914
0.19512941831338715,0.08642431862726971
0.19546165010606228,0.08632570294491082
0.19573979734647035,0.0862024333419622
0.19617480199966297,0.08610381765960332
0.19663680919384824,0.08605450981842387
0.19697611982478452,0.0859189132551804
0.19744861800141744,0.0858572784537061
0.19784970703680527,0.08574633581105236
0.19836762649467765,0.08568470100957805
0.1986485712649602,0.08552445052574485
0.19912114423574012,0.08546281572427056
0.19934932197046037,0.0853518730816168
0.19979197364999568,0.08524093043896305
0.20015070716438674,0.08512998779630931
0.20062221963771698,0.08505602603454014
0.20097410172655156,0.08494508339188639
0.20127477925267528,0.08485879466982237
0.20174382761353962,0.08471087114628403
0.20207910003828372,0.08458760154333543
0.20258811711525393,0.08452596674186112
0.20299214931121315,0.08446433194038681
0.20326145072179647,0.08435338929773308
0.20348629320619785,0.08418081185360501
0.2039516948645902,0.08410685009183586
0.2041611704041252,0.08394659960800266
0.2044361625390719,0.08384798392564377
0.20468787659677032,0.08374936824328488
0.20497945371041817,0.08362609864033628
0.2052594904111249,0.08351515599768253
0.20549734244495066,0.08340421335502879
0.20585368824998476,0.08331792463296475
0.20611409723918886,0.08319465503001615
0.20664557933851305,0.08294811582411893
0.20824227286918515,0.08222082516672213
0.20976801751769222,0.08148120754903049
0.2112103718515174,0.08072926297104396
0.2130249343832021,0.08003895319453176
0.21447640659414002,0.07922537381507094
0.21643109540636044,0.07852273707826388
0.21814778871482046,0.07758588809585444
0.21961560203504804,0.07662438519285529
0.22151420239766714,0.07584778669427905
0.22304587155963304,0.0749232646721645
0.22458531471149887,0.07393710784857561
0.22653832932279133,0.07311120150881995
0.2280592361652377,0.07213737164552593
0.23032499601720566,0.07128681138518053
0.2328029375764994,0.07033763544247625
0.23478988082793226,0.0692158820556439
0.2367371445726294,0.06804482082763211
0.238788199497288,0.06675048999667173
0.24059231082733323,0.06549314004659591
0.24333535645921844,0.06424811705681496
0.24574150707342893,0.06295378622585457
0.24785856573705178,0.06135128138752265
0.25046430045398266,0.05984739223154962
0.25311647316890484,0.05831884915498687
0.255834679440762,0.056617728634296066
0.2586296919417532,0.05495358899448985
0.26189320388349513,0.0532031606326196
0.2646140116019634,0.051169212183967555
0.26785113399286625,0.04906130197354634
0.27223970251716245,0.04692873784253541
0.27489491784486053,0.04434007618061462
0.2775925308436145,0.041048777781886765
0.2784541597491238,0.03721509313018503
0.2837710578633462,0.03343071631966273
0.2872526922113699,0.028278046916410882
0.28111981336443925,0.02079558201743032


==> csv/res_8_18.0_T_14_SD302v_FingerJet.csv <==
Precision,Recall
0.07882205411076232,0.11854837715567718
0.0794695960757389,0.11842510755272857
0.0809173335136003,0.11804297178358789
0.0809173335136003,0.11804297178358789
0.08246209236308247,0.11745127768943456
0.08437700135202447,0.1169335453570504
0.08437700135202447,0.1169335453570504
0.08656609525208657,0.11621858165994847
0.08656609525208657,0.11621858165994847
0.08899813045087451,0.11560223364520543
0.09181640663523935,0.11476400034515488
0.09181640663523935,0.11476400034515488
0.09507919833570208,0.11380249744215575
0.09507919833570208,0.11380249744215575
0.09899695194448647,0.11290262934063089
0.10341527875874325,0.11190414555674716
0.10341527875874325,0.11190414555674716
0.10804004964034844,0.1105358529640176
0.10804004964034844,0.1105358529640176
0.11360344540292501,0.10925384909335208
0.11977014639485566,0.10791021042121224
0.11977014639485566,0.10791021042121224
0.12658487606818813,0.10645562910641865
0.12658487606818813,0.10645562910641865
0.13475937514777975,0.10538318356076574
0.14314625850340135,0.10375602480184411
0.14314625850340135,0.10375602480184411
0.15256480970766684,0.10228911652675567
0.15256480970766684,0.10228911652675567
0.16321729074450692,0.10090849697373125
0.1740003454529752,0.09934297301628392
0.1740003454529752,0.09934297301628392
0.1862653089953545,0.09786373778090061
0.1862653089953545,0.09786373778090061
0.19835615044022598,0.09608865549844064
0.21086403363203896,0.09398074528801943
0.21086403363203896,0.09398074528801943
0.22527820501221388,0.09208239340261085
0.22527820501221388,0.09208239340261085
0.24095988397006954,0.09011007975543311
0.25634126215333836,0.08807613130678106
0.25634126215333836,0.08807613130678106
0.2725071280709292,0.08600520197724443
0.2725071280709292,0.08600520197724443
0.2899423446508648,0.08368773344181059
0.307545234098116,0.08129630314460758
0.307545234098116,0.08129630314460758
0.3256714744406503,0.07876927628416108
0.3256714744406503,0.07876927628416108
0.3441453491612328,0.076118979820766
0.3635145015842067,0.07354264511914008
0.3635145015842067,0.07354264511914008
0.38264523444273996,0.07071977121161693
0.38264523444273996,0.07071977121161693
0.40283490011750883,0.06761337721731198
0.4234722784297855,0.06449465626271218
0.4234722784297855,0.06449465626271218
0.44217383544529715,0.06108008826103571
0.44217383544529715,0.06108008826103571
0.4627501486031306,0.05757923153729522
0.4809303350970018,0.053782527766478065
0.4809303350970018,0.053782527766478065
0.5016681082416904,0.050047458797135215
0.5016681082416904,0.050047458797135215
0.5212722015695993,0.04666987167634333
0.5381874515879164,0.042823860064346735
0.5381874515879164,0.042823860064346735
0.5518453427065027,0.0387066553258632
0.5518453427065027,0.0387066553258632
0.562475129327497,0.03484831675357174
0.5780581211984681,0.03163098011661304
0.5780581211984681,0.03163098011661304
0.5977101223002862,0.028315027797295465
0.5977101223002862,0.028315027797295465
0.6161800486618005,0.024974421557388164
0.6310160427807486,0.021818719721903777
0.6310160427807486,0.021818719721903777


==> csv/res_8_18.0_T_14_SD302v_LEADER__ours_.csv <==
Precision,Recall
0.09702487778708992,0.5551323299187654
0.10082806633502146,0.5541585000554713
0.10529084252868974,0.5527162457009726
0.11165833761850796,0.5513972609494224
0.12083667627989679,0.5495482169051934
0.1340301371681683,0.5475635762977208
0.15194657065508665,0.5451967999211075
0.17436318360614136,0.5420534250459179
0.19964299736128485,0.5390703006545616
0.22659220903701696,0.536198118905859
0.2523832596804418,0.5329314744277208
0.27668864959554845,0.5295908681878135
0.29878321991654766,0.5260776845037782
0.319373659050702,0.5229589635491784
0.33797046136083003,0.5195937033886814
0.3545149086354134,0.5163393858708382
0.3698876005153494,0.513159030114764
0.3841941113132588,0.5102128866042922
0.39784249852590065,0.5073530318158845
0.41019957877845753,0.5041850030201053
0.4221049679570406,0.5009553394228518
0.4335252045791361,0.49762706014323926
0.4441762621789194,0.4945329931092292
0.45439730133223927,0.4915005608766934
0.46396496610189336,0.4884434747235679
0.4728898288790617,0.4850905415233657
0.4819153916278611,0.48221835977466315
0.4903865563181268,0.4791489466612428
0.49863126904602034,0.47601789874634814
0.5067412165913237,0.47257867682408194
0.5142317040237645,0.46945995586948214
0.5214371356513829,0.46640286971635664
0.5285125652167799,0.463271821801462
0.535437025557134,0.4599558694821444
0.542627942382012,0.4569357642099035
0.5491758036846424,0.4538047162950088
0.5556855653653867,0.45077228406247305
0.5623228803716609,0.44761658222698864
0.5684394758833825,0.44439924559002997
0.5744581794830631,0.44109562023100723
0.5800205872261164,0.4375947635072667
0.586228112476512,0.43457465823502583
0.5920162381596752,0.4314436103201312
0.5973941031687292,0.42784413791403175
0.6024895829685913,0.42420768462704783
0.607281259999289,0.4211136175930377
0.6126082163060963,0.4178223191943099
0.617491961414791,0.41427215462938993
0.6224636463758376,0.41105481799243127
0.6268503951932372,0.4076772308716394
0.6324081742714613,0.4047434143214625
0.6368045370098758,0.40140280808155515
0.6419132404665858,0.39819779840489133
0.6464034875272463,0.3948078843238046
0.6506211816802657,0.3912084119177052
0.6553657011877474,0.38769522823366986
0.6600783815273805,0.3840957558275705
0.6641360918749194,0.38066886086559915
0.6686570428696413,0.3768475031741923
0.6730196148200863,0.3730507994033751
0.6772778657020122,0.3692664225928528
0.6816519879504219,0.36540808402056135
0.6859239524176775,0.36179628465416713
0.6901147459197491,0.358085869605414
0.6936469224639606,0.3541042614301739
0.6980515491781125,0.35020894197699787
0.7024973127015474,0.3464122382061807
0.7067793589776228,0.3422333986662229
0.7109652649874186,0.3378450008012524
0.715249127261187,0.3333826411745128
0.7196150839645273,0.32909285899190116
0.7234756768655074,0.32412509399307227
0.7274004947155386,0.3189970785104101
0.7313086122343629,0.3143374875189527
0.7360882836346561,0.3091601641951111
0.7407874583295793,0.3040568026330387
0.7454841985414038,0.29863294010329994
0.7506715969786038,0.2927899609235359
0.7550735461246225,0.2866511346966951
0.7592660428252689,0.2810546947228283
0.7640102827763496,0.2747679449724492
0.7691409979842274,0.2680990594529295
0.7740226525392766,0.26114665384662794
0.7791594224809132,0.2541202864785573
0.7840012499023514,0.2474267470384478
0.7886780184500345,0.2392293184423653
0.7943921269194876,0.2308469854418599
0.8005600497822029,0.22202088187073948
0.8066194740049693,0.2120976788333765
0.8131857220870774,0.20191560962982139
0.8199925835673041,0.1908090184041517
0.8271491655674714,0.1777917483327786
0.8346342691678207,0.16344316654956054
0.8440025296887077,0.14805912010157415
0.8543759543518444,0.13104791489466613
0.8659014825442372,0.11159597154937564
0.880039331366765,0.08826103571120397
0.8963216732780382,0.06127731962575349
0.9226292365628209,0.0332211579946501


==> csv/res_8_18.0_T_14_SD302v_MINDTCT.csv <==
Precision,Recall
0.12450481867061595,0.21037190439209597
0.1301596745405136,0.19956116021350295
0.13430737560877642,0.19784771273251728
0.13552958684953748,0.19757651960603034
0.13565074609179933,0.1975641926457355
0.13565304239633677,0.1975641926457355
0.13565648699891658,0.1975641926457355
0.1355583339712349,0.19646709317949287
0.1373467538043219,0.17745892040481737
0.1511035459696582,0.16304870382012498
0.1670831893228405,0.15493756394610653
0.18602614720476857,0.1492671622104705
0.20905898500864542,0.14457059033812852
0.22928209829792323,0.1418093512320797
0.246997798748992,0.13970144102165846
0.2574763783139162,0.13839478323040322
0.2643770534426927,0.13787705089801905
0.26859673188458116,0.13758120385094239
0.2707968901846453,0.1373962994465195
0.27176671547096143,0.13728535680386572
0.2724515008439954,0.13728535680386572
0.2724714977736458,0.13728535680386572
0.2724714977736458,0.13728535680386572
0.2724981649131392,0.13728535680386572
0.27251590797846303,0.13726070288327602
0.2696011004126547,0.1328846319786004
0.2639655404495894,0.12086584569111103
0.26677416465107945,0.11012906327428719
0.2740806501177997,0.09894851028684837
0.28736706789762767,0.09093598609518878
0.3033577940849455,0.08408219617124613
0.32343268242548817,0.07758588809585444
0.3419493494423792,0.07256881525584606
0.36328684999348365,0.06872280364384946
0.3846042331110467,0.06540685132453189
0.401760452687834,0.06301542102732888
0.41703167115902967,0.06103078041985627
0.43534599118149914,0.059637833906536986
0.4488299971807161,0.05887356236825561
0.4608687145372726,0.05807230994908966
0.4735404229484974,0.05769017417994897
0.4827943615257048,0.05741898105346203
0.48946259220231825,0.05725873056962884
0.492870823579485,0.05709848008579564
0.49592886222412685,0.05706149920491106
0.49870466321243523,0.05695055656225731
0.5003250975292588,0.05691357568137273
0.501957798564281,0.05688892176078301
0.501957798564281,0.05688892176078301
0.501957798564281,0.05688892176078301
0.501957798564281,0.05688892176078301
0.501957798564281,0.05688892176078301
0.5020124007396932,0.05688892176078301
0.5019586507072905,0.056864267840193286
0.5018502394427514,0.056839613919603564
0.5005463286713286,0.05646980511075774
0.4953553441522104,0.0545591262650543
0.4916220619036537,0.05208140724578726
0.4849301641754472,0.0487901088470594
0.4803211794129262,0.04498107811594739
0.4764472190692395,0.041393932670142866
0.47456850465862227,0.03829986563613279
0.47319034852546915,0.03481133587268716
0.47514619883040937,0.032050096766638315
0.48384491114701134,0.029535396866486693
0.4871282734132268,0.027057677847219654
0.49032738095238093,0.02437040050293998
0.49477548715052244,0.02159683443659628


==> csv/res_8_18.0_T_14_SD302v_SourceAFIS.csv <==
Precision,Recall
0.10528625156707062,0.18634665877741208


==> csv/res_8_18.0_T_14_SD302v_VeriFinger.csv <==
Precision,Recall
0.2943539267394628,0.40108230711388876
0.29435658970833034,0.40108230711388876
0.29435658970833034,0.40108230711388876
0.29435658970833034,0.40108230711388876
0.29435553183212254,0.4010699801535939
0.29436884771279676,0.4010699801535939
0.29436884771279676,0.4010699801535939
0.29436939586142,0.4010453262330042
0.29436994407948314,0.4010206723124145
0.29435772137007377,0.40097136447123505
0.29436414484699835,0.4009220566300556
0.29440572101022905,0.40090972966976074
0.29440572101022905,0.40090972966976074
0.29446491791997537,0.40088507574917104
0.29452470449707896,0.4008357679079916
0.29460911801219725,0.4007618061462224
0.2946926487790281,0.40061388262268405
0.29485329485329487,0.4004906130197355
0.29485329485329487,0.4004906130197355
0.29503802575029303,0.40026872773442795
0.295320519820902,0.4000221885285308
0.29573482194979567,0.3996647066799798
0.2963037474623699,0.39941816747408254
0.29695657359917055,0.39896206994317274
0.29695657359917055,0.39896206994317274
0.29781823542419106,0.3984566645710834
0.29877647799790674,0.3976430851916226
0.30003541670550077,0.39682950581216175
0.301591624019907,0.3959173107503421
0.30309028402579813,0.39449971031643305
0.30309028402579813,0.39449971031643305
0.3050896112222148,0.3930328020413446
0.307171264623632,0.3913070276000641
0.30967134677229585,0.3893347139528864
0.3127395065046234,0.38731309246452916
0.31595995586642506,0.38477373864378783
0.31595995586642506,0.38477373864378783
0.3196989562578074,0.3817289794509572
0.3238338415438345,0.37833906536987044
0.3281874122854367,0.3747395929637711
0.3330013721064046,0.37096754311354363
0.33815166954781184,0.36651751044709885
0.33815166954781184,0.36651751044709885
0.3438385020479813,0.36217842042330783
0.35005489401233003,0.35766675295538874
0.3570403822402974,0.35279760363891866
0.36403514430582257,0.34781751167979486
0.3708492506611813,0.3422457256265178
0.3708492506611813,0.3422457256265178
0.3778618548700039,0.3360945724393822
0.38533007334963326,0.33026392021991297
0.39362832388106606,0.32426069055631573
0.4016374269005848,0.31748086239414225
0.4016374269005848,0.31748086239414225
0.41042684913652655,0.31054078374813554
0.41815493891145133,0.3033418389359368
0.42655332138356966,0.2962784906869815
0.4349943311711243,0.28850017874092426
0.4428091567481506,0.28112865648459745
0.4428091567481506,0.28112865648459745
0.45081065667264136,0.27283261220615607
0.4594698753907421,0.2645365679277147
0.46862987523884453,0.256980141266965
0.4775171760246387,0.2484622117032161
0.4876842368223832,0.2406469188762743
0.4876842368223832,0.2406469188762743
0.4958861345538242,0.2310565437668725
0.505496662740479,0.22219345931486756
0.5140771637122002,0.21270169988782467
0.523145212428662,0.20339484486520468
0.5318018810474322,0.19376748887491835
0.5318018810474322,0.19376748887491835
0.5409746899702662,0.18390592063902964
0.5510346973704683,0.17462371953699937
0.5599512830204527,0.16435536161138026
0.5689090909090909,0.1542842350504789
0.578061778347972,0.14441033985429533
0.578061778347972,0.14441033985429533
0.586531732787856,0.13431455937280426
0.5959219858156029,0.12429274065308235
0.6048873165618449,0.1138148244024506
0.6147552958363769,0.10374369784154926
0.6243312206765989,0.09349999383651986
0.6243312206765989,0.09349999383651986
0.6319789809514873,0.0830220775858881
0.6436919716002184,0.07264277701761522
0.6550599895670318,0.06191832156108625
0.6628358692133377,0.050478902407455346
0.6718850525412824,0.03862036660379917
0.6718850525412824,0.03862036660379917
0.6825545171339564,0.02700837000604021

